Robust Deep Learning from Crowds with Belief Propagation

Crowdsourcing systems enable us to collect large-scale dataset, but inherently suffer from noisy labels of low-paid workers. We address the inference and learning problems using such a crowdsourced dataset with noise. Due to the nature of sparsity in crowdsourcing, it is critical to exploit both probabilistic model to capture worker prior and neural network to extract task feature despite risks from wrong prior and overfitted feature in practice. We hence establish a neural-powered Bayesian framework, from which we devise deepMF and deepBP with different choice of variational approximation methods, mean field (MF) and belief propagation (BP), respectively. This provides a unified view of existing methods, which are special cases of deepMF with different priors. In addition, our empirical study suggests that deepBP is a new approach, which is more robust against wrong prior, feature overfitting and extreme workers thanks to the more sophisticated BP than MF.

==> data/balancing_inference.csv <==
x,deepbp1,deepbp1u,deepbp1d,deepbp2,deepbp2u,deepbp2d,deepbp3,deepbp3u,deepbp3d,deepmf1,deepmf1u,deepmf1d,deepmf2,deepmf2u,deepmf2d,deepmf3,deepmf3u,deepmf3d
1,91.92857142857143,92.44663542576211,91.41050743138075,92.23571428571428,92.79537325065368,91.67605532077488,92.21785714285714,92.70935047426136,91.72636381145293,91.96785714285714,92.54265607066355,91.39305821505073,92.08214285714286,92.62651146319877,91.53777425108694,91.84642857142858,92.39727737100974,91.29557977184741
5,91.95,92.49861629578423,91.40138370421577,92.225,92.8006490854936,91.64935091450639,92.09642857142858,92.6216648117511,91.57119233110605,91.94642857142857,92.52947978955865,91.36337735329849,92.19285714285714,92.72414921430672,91.66156507140755,92.10714285714286,92.65726559092344,91.55702012336228
10,92.08928571428571,92.66443357675561,91.5141378518158,92.17142857142858,92.73959288777586,91.6032642550813,92.16071428571428,92.69536777959468,91.62606079183388,92.03571428571429,92.59772087062365,91.47370770080494,92.13928571428572,92.65352039194146,91.62505103662998,92.15714285714286,92.6865316031929,91.62775411109281
25,92.08214285714286,92.61642097032195,91.54786474396376,92.30714285714286,92.81564267541735,91.79864303886838,92.10714285714286,92.62657258432593,91.5877131299598,91.68214285714286,92.21345557945327,91.15083013483246,91.71785714285714,92.23899501471207,91.19671927100221,92.02142857142857,92.55870530404167,91.48415183881548


==> data/balancing_learning.csv <==
x,deepbp1,deepbp1u,deepbp1d,deepbp2,deepbp2u,deepbp2d,deepbp3,deepbp3u,deepbp3d,deepmf1,deepmf1u,deepmf1d,deepmf2,deepmf2u,deepmf2d,deepmf3,deepmf3u,deepmf3d
1,68.64485714285715,69.23248619853088,68.05722808718342,68.97142857142858,69.48678166783502,68.45607547502213,70.148,70.60883144106728,69.68716855893271,68.77314285714286,69.34734662879552,68.1989390854902,69.242,69.69559727260268,68.78840272739733,69.75314285714286,70.204781734131,69.30150398015472
5,68.62142857142857,69.21078989571507,68.03206724714207,69.12971428571429,69.58245092387759,68.67697764755098,70.17942857142857,70.6213896998175,69.73746744303965,68.36971428571428,68.81733094168347,67.9220976297451,69.102,69.53235156765638,68.67164843234363,69.83285714285714,70.30151862379573,69.36419566191854
10,68.57314285714286,69.10186504908532,68.04442066520039,68.98085714285715,69.44946947676732,68.51224480894697,70.12742857142857,70.57804787308154,69.67680926977559,68.24742857142857,68.67822934082986,67.81662780202728,68.89428571428572,69.32137029770146,68.46720113086997,69.85857142857142,70.29660997884923,69.42053287829361
25,68.48,69.07867540078955,67.88132459921046,69.06942857142857,69.52524150929901,68.61361563355814,70.16828571428572,70.6294022940556,69.70716913451584,67.80571428571429,68.33914846725513,67.27228010417345,68.546,69.02111524264205,68.07088475735796,69.72571428571429,70.20441186427419,69.24701670715439


==> data/blur_inference.csv <==
x,mv,mvu,mvd,bp,bpu,bpd,mf,mfu,mfd,deepmf2,deepmfu2,deepmfd2,deepmf8,deepmfu8,deepmfd8,deepmf32,deepmfu32,deepmfd32,deepbp2,deepbpu2,deepbpd2,deepbp8,deepbpu8,deepbpd8,deepbp32,deepbpu32,deepbpd32
0.55,73.978,74.64220850008412,73.31379149991587,79.386,80.2138285760325,78.5581714239675,79.498,80.44095618005505,78.55504381994496,80.454,81.41264416736138,79.49535583263861,80.03953488372093,81.01958079892438,79.05948896851748,79.70243902439024,80.65372927597438,78.7511487728061,80.908,81.76007187587902,80.05592812412098,80.38837209302325,81.26957888781877,79.50716529822773,79.84390243902439,80.67235976963588,79.0154451084129
0.7,73.978,74.64220850008412,73.31379149991587,79.386,80.2138285760325,78.5581714239675,79.498,80.44095618005505,78.55504381994496,82.41799999999999,83.35355096292184,81.48244903707814,81.23409090909091,82.24113025785805,80.22705156032377,79.43095238095238,80.40044525748398,78.46145950442077,83.224,84.13341608638511,82.3145839136149,81.74090909090908,82.70204455905261,80.77977362276556,79.66190476190476,80.54667833030692,78.77713119350261
0.9,73.978,74.64220850008412,73.31379149991587,79.386,80.2138285760325,78.5581714239675,79.498,80.44095618005505,78.55504381994496,83.228,84.11947314507168,82.33652685492831,81.35909090909091,82.33599255296193,80.38218926521989,78.5047619047619,79.55436431126321,77.4551594982606,84.212,85.05018864878022,83.37381135121979,81.34772727272727,82.26758481535536,80.42786973009918,78.42380952380952,79.37701644579634,77.4706026018227
0.95,73.978,74.64220850008412,73.31379149991587,79.386,80.2138285760325,78.5581714239675,79.498,80.44095618005505,78.55504381994496,83.184,84.07633315048585,82.29166684951414,81.11363636363636,82.10163620841728,80.12563651885544,78.08095238095238,79.10179691998124,77.06010784192353,84.194,85.03932443661354,83.34867556338646,81.25,82.16369707723558,80.33630292276442,78.26428571428572,79.26639554883846,77.26217587973298
1.0,73.978,74.64220850008412,73.31379149991587,79.386,80.2138285760325,78.5581714239675,79.498,80.44095618005505,78.55504381994496,83.19,84.09827439730513,82.28172560269486,80.97954545454546,81.95145075228544,80.00764015680548,78.02142857142857,79.04535364216278,76.99750350069436,84.26,85.08023559542366,83.43976440457635,81.2,82.11486172183764,80.28513827816236,78.10000000000001,79.06351504773902,77.136484952261


==> data/blur_learning.csv <==
x,deepmf2,deepmfu2,deepmfd2,deepmf8,deepmfu8,deepmfd8,deepmf32,deepmfu32,deepmfd32,deepbp2,deepbpu2,deepbpd2,deepbp8,deepbpu8,deepbpd8,deepbp32,deepbpu32,deepbpd32
0.55,64.56656,65.13694089293004,63.99617910706995,60.52558139534884,60.998843580618534,60.05231921007914,55.344195121951216,55.753831928325326,54.93455831557711,65.19087999999999,65.69974322858006,64.68201677141992,60.96502325581395,61.44011572958077,60.48993078204714,55.69560975609756,56.1104457510673,55.28077376112782
0.7,65.79936000000001,66.39646150809558,65.20225849190443,60.84436363636364,61.33927042903981,60.34945684368747,55.18495238095238,55.681204143228406,54.68870061867636,66.3728,66.96365837966619,65.78194162033381,61.378727272727275,61.850394741674904,60.907059803779646,55.76838095238095,56.26852395296048,55.268237951801424
0.9,66.34464,66.93663465268106,65.75264534731893,61.19745454545455,61.68565784908224,60.709251241826856,55.391999999999996,55.75966743335284,55.02433256664715,66.8664,67.45899151407707,66.27380848592293,61.454,61.87808352735391,61.02991647264609,55.808190476190475,56.19732527481879,55.41905567756216
0.95,66.47312,67.08400957962995,65.86223042037004,61.163636363636364,61.6626178212687,60.66465490600403,55.48019047619047,55.87537343567573,55.08500751670521,66.9224,67.54346629861205,66.30133370138795,61.47781818181818,61.90771819780651,61.04791816582985,55.73923809523809,56.128221441695395,55.35025474878079
1.0,66.46448,67.07456642343922,65.85439357656077,61.24490909090909,61.74127364363154,60.74854453818664,55.459809523809525,55.845078577463816,55.074540470155235,66.96928,67.60138562503812,66.33717437496188,61.48018181818182,61.921545595474726,61.03881804088891,55.80038095238095,56.210281931431936,55.39047997332996


==> data/bp_performances1.csv <==
x,liu,liud,liuu,bp,bpd,bpu
10,89.06,86.4657,91.6543,84.6,80.1,89.1
50,89.06,86.4657,91.6543,88.4,86,90.8
100,89.06,86.4657,91.6543,88.7,86.7,90.7
200,89.06,86.4657,91.6543,88.9,87,90.8
400,89.06,86.4657,91.6543,89.1,87.2,91

==> data/bp_performances_0_5.csv <==
samples,liu,liud,liuu,bp,bpd,bpu
10,89.06,86.4657,91.6543,84.6,80.1,89.1
50,89.06,86.4657,91.6543,88.4,86,90.8
100,89.06,86.4657,91.6543,88.7,86.7,90.7
200,89.06,86.4657,91.6543,88.9,87,90.8
400,89.06,86.4657,91.6543,89.1,87.2,91

==> data/bp_performances_1.csv <==
samples,liu,liud,liuu,bp,bpd,bpu
10,79.32,75.52,83.12,77,74.1,79.9
50,79.32,75.52,83.12,78.9,76.4,81.4
100,79.32,75.52,83.12,79.2,76.9,81.5
200,79.32,75.52,83.12,79.6,77.4,81.8
400,79.32,75.52,83.12,79.6,77.6,81.6

==> data/bp_performances_2.csv <==
samples,liu,liud,liuu,bp,bpd,bpu
10,74.96,71.6163,78.3037,74.3,72.7,75.9
50,74.96,71.6163,78.3037,75.1,73.4,76.8
100,74.96,71.6163,78.3037,75,73.1,76.9
200,74.96,71.6163,78.3037,75.1,73.3,76.9
400,74.96,71.6163,78.3037,74.9,73,76.8

==> data/cvar_metric_feature.csv <==
x,mf,bp
10,64.6,72.2
20,68.6,72.9
30,70.2,73.3
40,71.2,73.6
50,71.9,73.9
60,72.4,74.1
70,72.9,74.3
80,73.2,74.5
90,73.6,74.8
100,74,75

==> data/dataset_hist.csv <==
temp,rte
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
12,20
20,20
20,20
20,20
20,20
20,20
20,20
22,20
30,20
30,20
30,20
30,20
30,20
32,20
40,20
40,20
40,20
40,20
50,20
50,20
50,20
50,20
52,20
60,20
60,20
70,20
70,20
80,20
80,20
100,20
132,20
190,20
192,20
350,20
360,20
402,20
442,20
452,20
462,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,60
,60
,60
,60
,60
,60
,60
,60
,60
,60
,80
,80
,80
,80
,100
,140
,180
,280
,420
,540
,700
,760
,800


==> data/extreme_spammer_abilities.csv <==
ability
0.014208040200173855
0.011308557353913784


==> data/feature_prior_robust.csv <==
alpha,deepMF,BayesDGC,deepBP,CL,deepMFlow,BayesDGClo,deepBPlow,CLlow,deepMFhigh,BayesDGChigh,deepBPhigh,CLhigh
2,64.637,62.725,64.341,62.811,63.60732,61.4987027,62.8367297,61.2392147,65.66668,63.9512973,65.8452703,64.3827853
1.5,65.951,62.764,66.949,62.95,65.0138826,61.9938805,65.6846626,61.9006097,66.8881174,63.5341195,68.2133374,63.9993903
1,67.013,63.827,67.967,64.055,66.0881643,62.2927637,66.8191494,62.6972795,67.9378357,65.3612363,69.1148506,65.4127205
0.5,67.21,63.095,70.016,62.791,65.570122,61.4237774,68.8702147,61.9490089,68.849878,64.7662226,71.1617853,63.6329911
0.2,65.454,61.622,71.978,62.474,64.1895143,60.3335451,71.3333326,61.5268759,66.7184857,62.9104549,72.6226674,63.4211241


==> data/histogram.csv <==
bp,mf
0.5050312280654907,0.5411673784255981
0.3526240587234497,0.15622103214263916
0.5321422815322876,0.6171805262565613
0.6933891177177429,0.8493601083755493
0.2886512875556946,0.158789724111557
0.41482624411582947,0.35309290885925293
0.21563279628753662,0.09040313959121704
0.42740321159362793,0.3517856001853943
0.3401929438114166,0.1805707961320877
0.4927496314048767,0.6064165234565735
0.4137363135814667,0.26869669556617737
0.6537142395973206,0.7990887761116028
0.602665364742279,0.7453535795211792
0.7259201407432556,0.8126891255378723
0.16198953986167908,0.04135407507419586
0.3889246881008148,0.2746097147464752
0.1531417816877365,0.04060717299580574
0.33677324652671814,0.15312397480010986
0.646522045135498,0.765580952167511
0.3354857563972473,0.20227721333503723
0.26212015748023987,0.1889854222536087
0.3938199579715729,0.22181327641010284
0.1998206228017807,0.06887974590063095
0.819397509098053,0.9380645155906677
0.27733856439590454,0.08494510501623154
0.3198341429233551,0.20240819454193115
0.2508840262889862,0.13178040087223053
0.5541692972183228,0.5250155925750732
0.15345683693885803,0.029258428141474724
0.6165405511856079,0.7749783992767334
0.13777939975261688,0.03715325891971588
0.5415493845939636,0.7448351979255676
0.45733198523521423,0.46595528721809387
0.13776865601539612,0.026820683851838112
0.6526268720626831,0.8349312543869019
0.3184584975242615,0.16073106229305267
0.6422825455665588,0.7814316749572754
0.5271883606910706,0.5097994804382324
0.6024569272994995,0.7057511806488037
0.32774731516838074,0.18062424659729004
0.40228965878486633,0.3124223053455353
0.4710437059402466,0.6123830676078796
0.7236956357955933,0.8504640460014343
0.3235089182853699,0.16411472856998444
0.5075497627258301,0.5229023098945618
0.16198548674583435,0.06388174742460251
0.6858005523681641,0.8310441374778748
0.5801512598991394,0.6415465474128723
0.3508663475513458,0.25468534231185913
0.34903398156166077,0.17699140310287476
0.464716374874115,0.4186275005340576
0.21334969997406006,0.038541343063116074
0.34480172395706177,0.22241367399692535
0.6384198069572449,0.8396501541137695
0.1679135262966156,0.02876349352300167
0.8264544606208801,0.9664971828460693
0.8509097099304199,0.9691826105117798
0.22299747169017792,0.08712687343358994
0.2136671245098114,0.07122635096311569
0.5849260091781616,0.672753095626831
0.2812446057796478,0.1758873015642166
0.4807915687561035,0.49922436475753784
0.5800890326499939,0.6828829646110535
0.4491247236728668,0.42277976870536804
0.50148606300354,0.5782333016395569
0.3608471155166626,0.23285570740699768
0.44718137383461,0.5517714023590088
0.8712672591209412,0.9821433424949646
0.6519443392753601,0.8780069947242737
0.1693713366985321,0.032808996737003326
0.5741891860961914,0.7572199702262878
0.380247563123703,0.3459921181201935
0.24670730531215668,0.09244393557310104
0.5552507042884827,0.5879811644554138
0.23289532959461212,0.13334409892559052
0.7672195434570312,0.9181311130523682
0.701237678527832,0.7566631436347961
0.34806278347969055,0.15998874604701996
0.3721238374710083,0.2506521940231323
0.3254995346069336,0.1970919370651245
0.29815608263015747,0.16328483819961548
0.6491533517837524,0.8108230233192444
0.6825523972511292,0.8340150117874146
0.47109293937683105,0.4392818212509155
0.4636179804801941,0.45677703619003296
0.35391220450401306,0.20283275842666626
0.6880140900611877,0.877790093421936
0.5328126549720764,0.466174840927124
0.18571844696998596,0.0741146057844162
0.36813390254974365,0.3215614855289459
0.8053373694419861,0.9398553967475891
0.653824508190155,0.8610325455665588
0.5449603796005249,0.6796397566795349
0.558282732963562,0.6041120290756226
0.5983115434646606,0.7473324537277222
0.5375078916549683,0.5854156613349915
0.7823908925056458,0.9202008247375488
0.48036348819732666,0.4244041442871094
0.5771095752716064,0.6526598334312439
0.6776553392410278,0.8319493532180786
0.6684661507606506,0.9020166993141174
0.775376558303833,0.9374393820762634
0.39769500494003296,0.24604526162147522
0.1712576299905777,0.055165864527225494
0.18256354331970215,0.0823584794998169
0.259816974401474,0.1759379655122757
0.48418962955474854,0.44004499912261963
0.23968002200126648,0.1169435977935791
0.7971681952476501,0.9250454306602478
0.3374534249305725,0.2697410583496094
0.5096156597137451,0.645929217338562
0.3831278085708618,0.23088279366493225
0.8406156897544861,0.9774721264839172
0.278684139251709,0.14572682976722717
0.33445602655410767,0.19037610292434692
0.5810223817825317,0.6554707884788513
0.7317819595336914,0.9176555871963501
0.4176771342754364,0.4252711832523346
0.5833384990692139,0.669092059135437
0.6869838237762451,0.9120320081710815
0.28111839294433594,0.20489852130413055
0.8354020118713379,0.9734055995941162
0.5814326405525208,0.7522243857383728
0.5087012648582458,0.45399871468544006
0.48274168372154236,0.666415810585022
0.2986455261707306,0.09070193022489548
0.3395708203315735,0.19110332429409027
0.6776082515716553,0.8261247873306274
0.618104100227356,0.766886293888092
0.5806541442871094,0.6758092641830444
0.7956323623657227,0.9313583970069885
0.20446151494979858,0.08690690994262695
0.7817262411117554,0.899826169013977
0.2715884745121002,0.08601351827383041
0.3342422544956207,0.20481444895267487
0.5613158941268921,0.6912615299224854
0.2087867707014084,0.07503192126750946
0.8340657353401184,0.9480692744255066
0.5501821041107178,0.5584461688995361
0.31295153498649597,0.18711315095424652
0.45088452100753784,0.42191389203071594
0.5704029202461243,0.6268366575241089
0.6582509875297546,0.8124529123306274
0.7646660208702087,0.9311873912811279
0.6552198529243469,0.848662793636322
0.36769765615463257,0.23960454761981964
0.41539275646209717,0.42674243450164795
0.17479276657104492,0.030606456100940704
0.2637994587421417,0.09589913487434387
0.7712201476097107,0.8795750737190247
0.7527068257331848,0.9285591244697571
0.36792200803756714,0.22047068178653717
0.7919509410858154,0.8986954689025879
0.1919577419757843,0.049400027841329575
0.5827398300170898,0.5951944589614868
0.6132850050926208,0.6774160265922546
0.4106806218624115,0.2346065193414688
0.48310208320617676,0.4462549090385437
0.7960200905799866,0.9606377482414246
0.3320477604866028,0.11010619252920151
0.5035637617111206,0.4440595209598541
0.379299134016037,0.33328771591186523
0.8434373736381531,0.9640070199966431
0.5048269033432007,0.36644911766052246
0.4880571961402893,0.4158225953578949
0.2727707326412201,0.15157625079154968
0.3097512722015381,0.17150986194610596
0.4361521303653717,0.48121005296707153
0.5204032063484192,0.49373626708984375
0.80988609790802,0.9266557693481445
0.41771402955055237,0.4280712604522705
0.16755211353302002,0.059555862098932266
0.3312510848045349,0.16219612956047058
0.36432433128356934,0.25585561990737915
0.31685948371887207,0.11741411685943604
0.36613205075263977,0.1638670265674591
0.30113235116004944,0.22593934834003448
0.7142776846885681,0.9185789227485657
0.5912669897079468,0.7290270328521729
0.43311411142349243,0.5018527507781982
0.16302068531513214,0.03984833508729935
0.34565192461013794,0.2649998068809509
0.24330353736877441,0.07524740695953369
0.38598114252090454,0.19107145071029663
0.443859726190567,0.2966770529747009
0.2546703517436981,0.12680451571941376
0.6292469501495361,0.7470371127128601
0.8630925416946411,0.9767507314682007
0.3988044857978821,0.2891705334186554
0.7669329643249512,0.9200244545936584
0.6234310269355774,0.774158775806427
0.45051437616348267,0.387850284576416
0.14707912504673004,0.05095473304390907
0.13877053558826447,0.02971515990793705
0.5684026479721069,0.6063336730003357
0.6286973357200623,0.7583072781562805
0.5464029312133789,0.5027584433555603
0.6681797504425049,0.8928781151771545
0.8010023236274719,0.9282706379890442
0.6525905728340149,0.755093514919281
0.5080260038375854,0.6015334725379944
0.5749990940093994,0.7587600350379944
0.647094190120697,0.8012514710426331
0.19820867478847504,0.0677996426820755
0.6556766629219055,0.7132978439331055
0.8028945922851562,0.9266267418861389
0.5435813069343567,0.524887204170227
0.5977246761322021,0.8158158659934998
0.40386608242988586,0.29820308089256287
0.18619757890701294,0.0775236040353775
0.221249058842659,0.09594393521547318
0.5628029704093933,0.6940550208091736
0.14289124310016632,0.04362991824746132
0.4268292784690857,0.4060277044773102
0.7661541700363159,0.9299487471580505
0.6259288787841797,0.8299956917762756
0.8354951739311218,0.9620193839073181
0.7225807309150696,0.8070485591888428
0.15819573402404785,0.024045627564191818
0.6162013411521912,0.7397698760032654
0.6623952388763428,0.8602691888809204
0.7644736766815186,0.8937044739723206
0.44272634387016296,0.2640032470226288
0.500112771987915,0.528198778629303
0.6231536269187927,0.808527410030365
0.6537070274353027,0.8660414218902588
0.850600004196167,0.9766708016395569
0.3832557499408722,0.25638347864151
0.5681450366973877,0.6931371092796326
0.15428903698921204,0.03713433817028999
0.8051028847694397,0.9361284971237183
0.4449087083339691,0.3244234323501587
0.4343070089817047,0.45903480052948
0.35868972539901733,0.28313982486724854
0.22753342986106873,0.055847540497779846
0.5510183572769165,0.754875659942627
0.5685126781463623,0.6572840213775635
0.39551302790641785,0.2530660629272461
0.8376175761222839,0.9541304707527161
0.7420775890350342,0.9152681231498718
0.36087894439697266,0.22248674929141998
0.5357670783996582,0.48097166419029236
0.6005052328109741,0.802854597568512
0.5795345306396484,0.6707212328910828
0.19458575546741486,0.05308088660240173
0.3951152265071869,0.34456178545951843
0.8291563987731934,0.9698224067687988
0.49119266867637634,0.6261146068572998
0.6914379000663757,0.8437095880508423
0.3195992410182953,0.15268051624298096
0.707281231880188,0.8097233176231384
0.46111053228378296,0.3632967472076416
0.3932432234287262,0.20998796820640564
0.30968210101127625,0.1662548929452896
0.7394875288009644,0.904891848564148
0.7981018424034119,0.8999370336532593
0.6133393049240112,0.7989135384559631
0.36362943053245544,0.18325933814048767
0.3943658769130707,0.3758592903614044
0.4476703703403473,0.36943912506103516
0.3352067172527313,0.175764262676239
0.7031436562538147,0.7307391166687012
0.22363035380840302,0.07267443090677261
0.6132069826126099,0.7106833457946777
0.4137552082538605,0.23559384047985077
0.31832247972488403,0.1454383134841919
0.668721079826355,0.8893752694129944
0.4626195430755615,0.3906216323375702
0.8073773980140686,0.9590644836425781
0.5987659692764282,0.6885328888893127
0.8353806138038635,0.9544119238853455
0.7492824196815491,0.9299235939979553
0.8365776538848877,0.9702118635177612
0.3410409986972809,0.21747548878192902
0.5800788998603821,0.5456606149673462
0.35236674547195435,0.2112051099538803
0.7159890532493591,0.9001739621162415
0.525972306728363,0.575961172580719
0.2972475290298462,0.18411988019943237
0.5639430284500122,0.5963553190231323
0.45577847957611084,0.358172744512558
0.6524701118469238,0.8342542052268982
0.4349971115589142,0.3785046339035034
0.5267176628112793,0.5440746545791626
0.6779993772506714,0.7432475686073303
0.6385822296142578,0.8024801015853882
0.5556079149246216,0.6036423444747925
0.811106264591217,0.9265060424804688
0.4560397267341614,0.4018876552581787
0.6088331341743469,0.7401993274688721
0.7642966508865356,0.9170170426368713
0.6686208844184875,0.8061932921409607
0.5974780917167664,0.6249698400497437
0.7923747897148132,0.9644398093223572
0.5567007660865784,0.5386911034584045
0.5553470849990845,0.6609863638877869
0.8524857759475708,0.9532114863395691
0.12056909501552582,0.023960094898939133
0.40866661071777344,0.35624930262565613
0.7014337778091431,0.85295170545578
0.12655308842658997,0.02130213938653469
0.7592679262161255,0.8863412141799927
0.8002834320068359,0.9520726203918457
0.7656372785568237,0.8778477907180786
0.4663640558719635,0.5106427073478699
0.30839604139328003,0.18440431356430054
0.4657355546951294,0.5416423082351685
0.5001413226127625,0.5031481385231018
0.6695902347564697,0.8385774493217468
0.5997300744056702,0.6637588143348694
0.7886149883270264,0.91963130235672
0.3434390127658844,0.1971941739320755
0.3343690037727356,0.23434987664222717
0.5472468137741089,0.4569666087627411
0.8149166703224182,0.9482935070991516
0.1812966763973236,0.03692645579576492
0.7600786089897156,0.9343318343162537
0.7835003733634949,0.9144881367683411
0.2582394480705261,0.060252536088228226
0.611676812171936,0.7705765962600708
0.19257362186908722,0.08162950724363327
0.4545544981956482,0.4381398558616638
0.6784667372703552,0.889186441898346
0.5713631510734558,0.5810120105743408
0.744482159614563,0.8407467603683472
0.3390037417411804,0.13696685433387756
0.5139724016189575,0.5631056427955627
0.40467140078544617,0.299100786447525
0.30606594681739807,0.12009628117084503
0.7817285656929016,0.9301573038101196
0.3719173073768616,0.35765865445137024
0.625916063785553,0.7249196767807007
0.7046999931335449,0.8720813393592834
0.6798195242881775,0.8718106150627136
0.45661571621894836,0.35348638892173767
0.8321262001991272,0.9629215002059937
0.6005982160568237,0.7792292237281799
0.3943553566932678,0.32831689715385437
0.6185941100120544,0.8439409732818604
0.4052739143371582,0.27592962980270386
0.7993521690368652,0.935309112071991
0.4930676817893982,0.47233161330223083
0.7671576142311096,0.9070819020271301
0.14678558707237244,0.03826938942074776
0.62506103515625,0.8573418259620667
0.581750750541687,0.6227595210075378
0.7293866276741028,0.8852095007896423
0.8704261779785156,0.9829776287078857
0.2831023037433624,0.08876311779022217
0.46513283252716064,0.4101322591304779
0.5696157217025757,0.5811588764190674
0.3933731019496918,0.40520671010017395
0.3721330463886261,0.16410207748413086
0.3727305829524994,0.2901017367839813
0.26886507868766785,0.0820571631193161
0.6470006704330444,0.8186160922050476
0.44041430950164795,0.43652814626693726
0.8302209973335266,0.9667280912399292
0.28277331590652466,0.09009169787168503
0.5942167043685913,0.6649307012557983
0.4958478510379791,0.47386306524276733
0.3757656514644623,0.1810155063867569
0.259423166513443,0.10043139010667801
0.38321471214294434,0.1981060653924942
0.7577915787696838,0.8559178113937378
0.3877464532852173,0.2599160373210907
0.6887765526771545,0.8014625310897827
0.7604183554649353,0.8759598731994629
0.766682505607605,0.864422082901001
0.46550413966178894,0.29490748047828674
0.3672882616519928,0.17178119719028473
0.35653698444366455,0.1770913451910019
0.4695080816745758,0.40668243169784546
0.4229128360748291,0.38147953152656555
0.21519604325294495,0.06575851887464523
0.19852639734745026,0.08343610167503357
0.8721965551376343,0.9794451594352722
0.3349534869194031,0.18433770537376404
0.4608401358127594,0.3297538161277771
0.5972435474395752,0.7302878499031067
0.7047149538993835,0.9266230463981628
0.688395619392395,0.8580325841903687
0.33865028619766235,0.12228436022996902
0.5679248571395874,0.7645883560180664
0.39910224080085754,0.30020201206207275
0.5018426775932312,0.6039584875106812
0.2649100422859192,0.179393470287323
0.22932986915111542,0.08735479414463043
0.33964696526527405,0.21475759148597717
0.23144365847110748,0.0825623944401741
0.39658230543136597,0.2689058184623718
0.298759788274765,0.15559662878513336
0.4313470423221588,0.32160213589668274
0.791305661201477,0.8981125354766846
0.6965990662574768,0.8978440165519714
0.626620352268219,0.7593292593955994
0.6113575100898743,0.8411661982536316
0.8037503957748413,0.9296148419380188
0.316754013299942,0.2678371071815491
0.5389536619186401,0.5067984461784363
0.5800861716270447,0.6839614510536194
0.21527183055877686,0.05549261346459389
0.796225368976593,0.9291077256202698
0.722221314907074,0.8592239022254944
0.8456400036811829,0.9804306626319885
0.24617888033390045,0.07038584351539612
0.6103326082229614,0.7120278477668762
0.6775104999542236,0.8441643714904785
0.2938362658023834,0.12823998928070068
0.414545476436615,0.38416218757629395
0.5069143772125244,0.3529869019985199
0.3023889660835266,0.1718507558107376
0.701239287853241,0.8565656542778015
0.6302198767662048,0.7511882781982422
0.7920059561729431,0.917341947555542
0.6106674671173096,0.7232718467712402
0.24753019213676453,0.10095693171024323
0.44564589858055115,0.44612181186676025
0.29649144411087036,0.09146048873662949
0.15813253819942474,0.027107393369078636
0.6776857376098633,0.8290543556213379
0.47897177934646606,0.3625253140926361
0.7234092354774475,0.8687407970428467
0.7549611926078796,0.9220448136329651
0.6681751608848572,0.856937825679779
0.2279375195503235,0.08360608667135239
0.8200462460517883,0.9466364979743958
0.41045552492141724,0.3445049524307251
0.7609934210777283,0.9058377146720886
0.7112147212028503,0.7571806907653809
0.20625153183937073,0.09024504572153091
0.5291459560394287,0.5881221890449524
0.39017972350120544,0.2879542112350464
0.6132485270500183,0.6964380741119385
0.8309977650642395,0.9681841731071472
0.6482243537902832,0.8186356425285339
0.5620989799499512,0.6408094167709351
0.14085818827152252,0.03325582295656204
0.8368639945983887,0.9605428576469421
0.3002466559410095,0.15693151950836182
0.369528204202652,0.2975689768791199
0.680732011795044,0.854108452796936
0.25622743368148804,0.09998643398284912
0.22522683441638947,0.1144966259598732
0.5797803997993469,0.6449094414710999
0.4094392657279968,0.3800813555717468
0.5055218935012817,0.4525039494037628
0.19614236056804657,0.07186593115329742
0.352868914604187,0.17036598920822144
0.7873854637145996,0.8982019424438477
0.3914022147655487,0.3043200671672821
0.36265701055526733,0.20408965647220612
0.46299269795417786,0.3548590838909149
0.3347945511341095,0.1720201075077057
0.40249091386795044,0.3236505389213562
0.8096004128456116,0.9515161514282227
0.4517904818058014,0.4980028569698334
0.7246033549308777,0.8923451900482178
0.5816888213157654,0.7176617980003357
0.37708979845046997,0.21635647118091583
0.4388067424297333,0.2824386954307556
0.22270283102989197,0.07012488692998886
0.3850836157798767,0.3675595819950104
0.5369712114334106,0.5635847449302673
0.5820494890213013,0.6552809476852417
0.36761969327926636,0.2618288993835449
0.36826643347740173,0.26036760210990906
0.2922295033931732,0.09712354838848114
0.7656756043434143,0.9121831655502319
0.6221909523010254,0.728115439414978
0.2626001834869385,0.1907130628824234
0.21189409494400024,0.049356136471033096
0.30120232701301575,0.11016755551099777
0.16685985028743744,0.024416252970695496
0.6807544827461243,0.8606604933738708
0.19982749223709106,0.07421018183231354
0.7542294859886169,0.9228889346122742
0.19833894073963165,0.07988142222166061
0.8414443731307983,0.968949556350708
0.7512860894203186,0.8987573385238647
0.8078569769859314,0.9028494358062744
0.297529935836792,0.13530543446540833
0.2909259796142578,0.09819310903549194
0.39364778995513916,0.22722363471984863
0.5399737358093262,0.5747317671775818
0.5267225503921509,0.5005736947059631
0.7831093668937683,0.9435927867889404
0.19394108653068542,0.04507993906736374
0.7210405468940735,0.9073420763015747
0.6201649904251099,0.7708534002304077
0.692879855632782,0.8579643368721008
0.35134389996528625,0.2118038833141327
0.5404551029205322,0.6332683563232422
0.45798027515411377,0.37192076444625854
0.3323233127593994,0.232146218419075
0.6077403426170349,0.7041420936584473
0.3401770293712616,0.25629377365112305
0.22763307392597198,0.13349558413028717
0.6443959474563599,0.8321844339370728
0.8029400110244751,0.925083577632904
0.3215971291065216,0.16779842972755432
0.3748318552970886,0.21843892335891724
0.7256972789764404,0.9210206270217896
0.3830755054950714,0.2925688624382019
0.5552394986152649,0.6383679509162903
0.5779147148132324,0.7425431609153748
0.6795303225517273,0.7403326630592346
0.8383365869522095,0.967766284942627
0.5888457894325256,0.6855384707450867
0.744915246963501,0.8260208964347839
0.544582188129425,0.6418380737304688
0.8060493469238281,0.9074615240097046
0.7725778818130493,0.9272768497467041
0.5627538561820984,0.6611286401748657
0.7912746071815491,0.9280005693435669
0.5194359421730042,0.5289177894592285
0.34030136466026306,0.2049233615398407
0.4268361032009125,0.31838199496269226
0.7421485185623169,0.8955693244934082
0.37090644240379333,0.21520176529884338
0.38993263244628906,0.31428268551826477
0.752436101436615,0.8906088471412659
0.6749361753463745,0.9044899344444275
0.5447453856468201,0.6743941307067871
0.34017613530158997,0.2666833996772766
0.32007157802581787,0.1388663500547409
0.29885590076446533,0.12898489832878113
0.7606557011604309,0.9160400032997131
0.5690571069717407,0.6640851497650146
0.4341273307800293,0.468904584646225
0.22862286865711212,0.07450877130031586
0.09291177242994308,0.01627301797270775
0.4797980785369873,0.5404692888259888
0.5253002643585205,0.4259144365787506
0.19918709993362427,0.05125454440712929
0.7729018926620483,0.9252211451530457
0.7994521260261536,0.9208389520645142
0.3163612484931946,0.17228493094444275
0.42812976241111755,0.39123210310935974
0.7485132217407227,0.894645631313324
0.6985413432121277,0.818829357624054
0.4033077657222748,0.2978595197200775
0.7062569856643677,0.873974084854126
0.4997486472129822,0.6774110794067383
0.6768658757209778,0.8799995183944702
0.42185214161872864,0.4432261884212494
0.14379402995109558,0.029345287010073662
0.750126302242279,0.8431845903396606
0.35254356265068054,0.21751657128334045
0.42361515760421753,0.32376694679260254
0.8124575614929199,0.9307990074157715
0.6666905879974365,0.895068883895874
0.6192843317985535,0.8075115084648132
0.10393212735652924,0.018625134602189064
0.6034924983978271,0.7792963981628418
0.44100603461265564,0.3824217617511749
0.7490183115005493,0.8989410996437073
0.2859251797199249,0.16514581441879272
0.5716196298599243,0.5708979368209839
0.14996057748794556,0.04839235171675682
0.20229828357696533,0.08724895864725113
0.6604781746864319,0.8212313652038574
0.13424599170684814,0.019577430561184883
0.35449081659317017,0.2636910676956177
0.7806584239006042,0.9258268475532532
0.701851487159729,0.8728228807449341
0.4659371078014374,0.5866981744766235
0.36499467492103577,0.2374735325574875
0.7251307368278503,0.8529735803604126
0.43326881527900696,0.3725222647190094
0.3310273587703705,0.169139102101326
0.41090425848960876,0.27778127789497375
0.6152114868164062,0.7856746912002563
0.5099688172340393,0.4567796289920807
0.44547972083091736,0.5707983374595642
0.6543868184089661,0.7568029165267944
0.2117084115743637,0.06543023139238358
0.4499589502811432,0.501774251461029
0.320254385471344,0.15070581436157227
0.20056390762329102,0.08954877406358719
0.5084473490715027,0.5376688838005066
0.36315593123435974,0.27741968631744385
0.3023224174976349,0.127395898103714
0.23983559012413025,0.1331266611814499
0.4406658709049225,0.40656355023384094
0.31419309973716736,0.13726389408111572
0.35575374960899353,0.24261388182640076
0.1687086522579193,0.02790798619389534
0.6597266793251038,0.8140520453453064
0.636089026927948,0.8244065046310425
0.8172937035560608,0.9563535451889038
0.3855331540107727,0.3369635343551636
0.2768661379814148,0.09912609308958054
0.1830315738916397,0.04836096242070198
0.7792999148368835,0.9088013172149658
0.6379593014717102,0.7849406599998474
0.3612920641899109,0.15461258590221405
0.7223227620124817,0.8348386883735657
0.573392927646637,0.6605014801025391
0.5862572193145752,0.7697830200195312
0.8112572431564331,0.9619203209877014
0.4896675646305084,0.4872327446937561
0.5221227407455444,0.6463897228240967
0.41325321793556213,0.3646411597728729
0.3063403069972992,0.14110325276851654
0.15456782281398773,0.05281516909599304
0.26354026794433594,0.09209461510181427
0.2083885222673416,0.10151160508394241
0.15149475634098053,0.03249048441648483
0.22780416905879974,0.11356756091117859
0.8154094219207764,0.9543565511703491
0.2871237099170685,0.14521589875221252
0.18075941503047943,0.041716981679201126
0.3420421779155731,0.19026020169258118
0.6417536735534668,0.7899659276008606
0.4767860174179077,0.5702062249183655
0.46966129541397095,0.5537877678871155
0.8145564198493958,0.9729573726654053
0.7517043352127075,0.8663933277130127
0.7473170161247253,0.8507174253463745
0.759531557559967,0.8893572688102722
0.1828778088092804,0.05834571272134781
0.7903384566307068,0.955864667892456
0.4615268111228943,0.5072926878929138
0.21315406262874603,0.08020421117544174
0.3265054225921631,0.1494518518447876
0.8467984795570374,0.9520353078842163
0.37381112575531006,0.2285749465227127
0.33782216906547546,0.18970653414726257
0.7790577411651611,0.911037266254425
0.6615665555000305,0.8456692695617676
0.5529154539108276,0.5608422756195068
0.7647069692611694,0.9369755387306213
0.5810802578926086,0.7042042016983032
0.5981463193893433,0.7516390085220337
0.3193374574184418,0.08706175535917282
0.3663729727268219,0.1971965879201889
0.3976123631000519,0.25158315896987915
0.27978235483169556,0.09798560291528702
0.43691486120224,0.4420100152492523
0.6149984002113342,0.707882821559906
0.6103327870368958,0.7506954669952393
0.6365084052085876,0.7976547479629517
0.5261726379394531,0.6532328128814697
0.651634931564331,0.8441944122314453
0.23529496788978577,0.09843096137046814
0.24106118083000183,0.08821021765470505
0.8384097814559937,0.9698552489280701
0.5774234533309937,0.6594517230987549
0.5902175307273865,0.7766721248626709
0.3204916715621948,0.16218340396881104
0.5382682681083679,0.644100546836853
0.3609227240085602,0.2261429876089096
0.4281476140022278,0.3803088963031769
0.7650195360183716,0.9359939694404602
0.4634057879447937,0.4739145338535309
0.4055034816265106,0.35882434248924255
0.48275700211524963,0.5240004658699036
0.19306880235671997,0.055603209882974625
0.7376416921615601,0.9306374788284302
0.562341034412384,0.6582507491111755
0.7897364497184753,0.9044824242591858
0.6697567701339722,0.8520767092704773
0.6712369322776794,0.8967547416687012
0.8247717618942261,0.9662776589393616
0.2367732971906662,0.06845948100090027
0.6132732629776001,0.7276850938796997
0.7865017056465149,0.9486579895019531
0.3268028497695923,0.20147062838077545
0.31472402811050415,0.15271441638469696
0.7821140289306641,0.9441038370132446
0.5808069109916687,0.699594259262085
0.3431999981403351,0.21179352700710297
0.47936761379241943,0.5182479619979858
0.3755987584590912,0.23025307059288025
0.48736774921417236,0.3692356050014496
0.6183596253395081,0.6620713472366333
0.4938843846321106,0.33113929629325867
0.6594918966293335,0.8378399014472961
0.8599715828895569,0.9792324900627136
0.5518888831138611,0.6052034497261047
0.18815068900585175,0.06591472029685974
0.43153300881385803,0.45528945326805115
0.3564017117023468,0.21234634518623352
0.413349986076355,0.4047889709472656
0.620400607585907,0.8330583572387695
0.4765116274356842,0.5664539337158203
0.5970165729522705,0.6674069762229919
0.5659753084182739,0.6618720889091492
0.5146363973617554,0.4115801751613617
0.24865159392356873,0.1114034354686737
0.7244997024536133,0.805022120475769
0.34108778834342957,0.16556240618228912
0.38462933897972107,0.2262895107269287
0.4228055775165558,0.27498671412467957
0.6433233618736267,0.8220435976982117
0.4036432206630707,0.4115358591079712
0.4801730215549469,0.640907347202301
0.38315391540527344,0.2735605537891388
0.5078052282333374,0.4041174054145813
0.4099186956882477,0.3239704966545105
0.46467113494873047,0.5504260063171387
0.5403409004211426,0.49283406138420105
0.29590675234794617,0.1744670569896698
0.7337870597839355,0.8757448792457581
0.44515612721443176,0.33907029032707214
0.406826913356781,0.24581009149551392
0.5856425762176514,0.7113252878189087
0.1876588612794876,0.039685677736997604
0.6660428047180176,0.8279985189437866
0.32411670684814453,0.1343643069267273
0.30929362773895264,0.1513778418302536
0.3351418375968933,0.11271211504936218
0.40735122561454773,0.26512420177459717
0.49322137236595154,0.3943483233451843
0.6440497040748596,0.8208635449409485
0.8152874112129211,0.9356754422187805
0.4159087538719177,0.4202292263507843
0.6382734775543213,0.8756983876228333
0.5478127598762512,0.639977753162384
0.17830051481723785,0.05082191526889801
0.8061533570289612,0.9607192873954773
0.6477159857749939,0.8226877450942993
0.34004247188568115,0.27351871132850647
0.5357953310012817,0.5172037482261658
0.4923159182071686,0.5435283780097961
0.478974848985672,0.38072291016578674
0.7515580058097839,0.8693951964378357
0.3487648665904999,0.22634534537792206
0.48928242921829224,0.4323548674583435
0.3899393677711487,0.3018021285533905
0.5098451375961304,0.6430090069770813
0.34752702713012695,0.18841750919818878
0.527330756187439,0.5983454585075378
0.6224029064178467,0.7087714672088623
0.4363041818141937,0.30912187695503235
0.2485997974872589,0.08834054321050644
0.5781323313713074,0.6234299540519714
0.5551966428756714,0.6215881705284119
0.43242672085762024,0.45632484555244446
0.35259076952934265,0.24194641411304474
0.41184064745903015,0.2942197024822235
0.8331707119941711,0.9523426294326782
0.3740844130516052,0.2741963863372803
0.6219844818115234,0.877275288105011
0.36811184883117676,0.23073796927928925
0.7257039546966553,0.901520311832428
0.18056021630764008,0.08062291145324707
0.5714258551597595,0.5821652412414551
0.6891049742698669,0.9128541946411133
0.5278387665748596,0.5916277170181274
0.8118007183074951,0.9505679607391357
0.4994162619113922,0.3741466701030731
0.7961262464523315,0.9537930488586426
0.12989474833011627,0.03034338355064392
0.763900876045227,0.8574243187904358
0.41475364565849304,0.3718923330307007
0.2825716435909271,0.13166920840740204
0.18179990351200104,0.056570958346128464
0.6114721298217773,0.7516835331916809
0.17718404531478882,0.05977786332368851
0.16797715425491333,0.07301606982946396
0.3216823935508728,0.15998418629169464
0.5267255902290344,0.4574123024940491
0.8348289728164673,0.9655698537826538
0.6219803094863892,0.748176097869873
0.46568718552589417,0.5967655777931213
0.5711454749107361,0.560090959072113
0.47509002685546875,0.4880003035068512
0.31314924359321594,0.15845394134521484
0.5580071806907654,0.6412784457206726
0.21872790157794952,0.08463860303163528
0.19500510394573212,0.08163563162088394
0.16223366558551788,0.05026962608098984
0.42332974076271057,0.5260782241821289
0.7433630228042603,0.8493552803993225
0.4479605257511139,0.4265863001346588
0.3334864377975464,0.1406390517950058
0.33310526609420776,0.26778140664100647
0.5655734539031982,0.6002487540245056
0.7858250141143799,0.928979754447937
0.6276219487190247,0.7448628544807434
0.8031702041625977,0.950688898563385
0.35626959800720215,0.15772821009159088
0.8539423942565918,0.981389582157135
0.1443745642900467,0.04412611946463585
0.6969175338745117,0.7531288266181946
0.25169864296913147,0.13157783448696136
0.8058013319969177,0.937272310256958
0.4477180242538452,0.32350316643714905
0.3526151180267334,0.2199159860610962
0.37528926134109497,0.2406405806541443
0.228261798620224,0.10097268223762512
0.2958313226699829,0.0963776484131813
0.2560136318206787,0.0728636309504509
0.5469158291816711,0.5163132548332214
0.6240234375,0.7270254492759705
0.8255566954612732,0.9633594155311584
0.42271459102630615,0.4147976338863373
0.72718346118927,0.8205345869064331
0.49353912472724915,0.42127272486686707
0.8267465829849243,0.9415300488471985
0.5411694049835205,0.5953187346458435
0.6071504354476929,0.7825973033905029
0.5497492551803589,0.7293944358825684
0.1387937366962433,0.04282258078455925
0.5602983236312866,0.6091883778572083
0.39015114307403564,0.38385021686553955
0.8414698243141174,0.9771551489830017
0.2159208208322525,0.07394114136695862
0.4663439393043518,0.5931075215339661
0.5733592510223389,0.6897258162498474
0.8257582187652588,0.950432538986206
0.32189294695854187,0.18081793189048767
0.8497707843780518,0.9747194647789001
0.3706214129924774,0.2920605540275574
0.7965062856674194,0.9440810680389404
0.3394136130809784,0.31808340549468994
0.313306599855423,0.231582373380661
0.5651829242706299,0.6902486085891724
0.7089508175849915,0.9278239011764526
0.5209465026855469,0.49666765332221985
0.699824333190918,0.8118480443954468
0.4593864381313324,0.3568815290927887
0.6117175817489624,0.7952942848205566
0.708057701587677,0.7786806225776672
0.3027347922325134,0.14240653812885284
0.3724903464317322,0.20176836848258972
0.18580898642539978,0.04714101925492287
0.5091366171836853,0.4506498873233795
0.31689679622650146,0.19905726611614227
0.2497350573539734,0.05676393210887909
0.3637188673019409,0.23379169404506683
0.4126009941101074,0.34367474913597107
0.6530815958976746,0.742937445640564
0.3719567358493805,0.2437961995601654
0.3160586953163147,0.10727347433567047
0.6483952403068542,0.7818373441696167
0.3351636230945587,0.21461030840873718
0.6048243641853333,0.7343192100524902
0.5192483067512512,0.5178173184394836
0.21741028130054474,0.08486782759428024
0.33998534083366394,0.23189927637577057
0.37430018186569214,0.24833810329437256
0.19763486087322235,0.0606829896569252
0.7542902827262878,0.938206672668457
0.6142974495887756,0.7602159380912781
0.7805802822113037,0.919336199760437
0.6452605128288269,0.8216610550880432
0.6632733345031738,0.8609251976013184
0.6072482466697693,0.7164391279220581
0.7841171026229858,0.9031368494033813
0.7680527567863464,0.9032707810401917
0.1682903915643692,0.061924953013658524
0.3686164319515228,0.21411225199699402
0.592502772808075,0.6609626412391663
0.3303692638874054,0.23857882618904114
0.19004617631435394,0.0816778764128685
0.32773348689079285,0.146217942237854
0.5073541402816772,0.6236270070075989
0.38991302251815796,0.26913508772850037
0.3805188238620758,0.23895254731178284
0.39638787508010864,0.23656617105007172
0.35393235087394714,0.252989798784256
0.3822215795516968,0.3395538926124573
0.5234939455986023,0.5146275758743286
0.5151878595352173,0.45818865299224854
0.37395304441452026,0.2635899782180786
0.109829381108284,0.019964519888162613
0.710500180721283,0.8835276365280151
0.5836099982261658,0.7232105731964111
0.15945106744766235,0.02429828979074955
0.42246970534324646,0.3680590093135834
0.581611156463623,0.5750245451927185
0.19381657242774963,0.06418274343013763
0.5841074585914612,0.647287130355835
0.43917638063430786,0.3457547128200531
0.6382609009742737,0.8833666443824768
0.6149052381515503,0.7652140855789185
0.5591784119606018,0.6618812680244446
0.6228696703910828,0.7116351127624512
0.8365013599395752,0.9536503553390503
0.42107099294662476,0.26851338148117065
0.3324923515319824,0.21646355092525482
0.2752884328365326,0.18333543837070465
0.27477145195007324,0.19416531920433044
0.4230133593082428,0.377353698015213
0.6788790225982666,0.8768386244773865
0.7826486229896545,0.9343556761741638
0.8024672269821167,0.9254745841026306
0.7066690325737,0.8958495259284973
0.25821930170059204,0.13325439393520355
0.3669532835483551,0.18168935179710388
0.5658429265022278,0.6201447248458862
0.8095976710319519,0.9354336857795715
0.6327680349349976,0.7906898856163025
0.6997236013412476,0.7187963128089905
0.782591700553894,0.9486451148986816
0.5704222917556763,0.5990166664123535
0.4409984350204468,0.3183527886867523
0.6039860844612122,0.7960596084594727
0.8511508107185364,0.9799312353134155
0.7984558343887329,0.9296866059303284
0.7551717758178711,0.9157928824424744
0.43124544620513916,0.3420722782611847
0.8040111064910889,0.9300053119659424
0.48600196838378906,0.3924238979816437
0.8313467502593994,0.9594532251358032
0.3374490439891815,0.11779588460922241
0.2110975831747055,0.05197308585047722
0.3519573509693146,0.18330912292003632
0.3825773596763611,0.32553595304489136
0.4109628200531006,0.25160980224609375
0.6012639403343201,0.7374827265739441
0.33488816022872925,0.16142991185188293
0.8067590594291687,0.9563212394714355
0.31272295117378235,0.16258105635643005
0.5096321105957031,0.45978230237960815
0.48372727632522583,0.3851367235183716
0.70667964220047,0.7782536745071411
0.5210350751876831,0.44909632205963135
0.2266596257686615,0.08455748856067657
0.5902578830718994,0.6536487340927124
0.7990038394927979,0.9221951365470886
0.30522918701171875,0.18323631584644318
0.338243305683136,0.11571848392486572
0.3445451855659485,0.13397440314292908
0.6813076734542847,0.8702057003974915
0.8445178270339966,0.9807242155075073
0.37419596314430237,0.1942114681005478
0.17569251358509064,0.04711378365755081
0.7393068671226501,0.9280009269714355
0.7975413203239441,0.9436452388763428
0.7096290588378906,0.8957059979438782
0.44816797971725464,0.514110267162323
0.8220595717430115,0.9699678421020508
0.35630860924720764,0.1719556599855423
0.37666788697242737,0.3048493564128876
0.5538474321365356,0.6298772692680359
0.711297869682312,0.9050533175468445
0.5257134437561035,0.6375901699066162
0.41068243980407715,0.3160049319267273
0.3505106270313263,0.1990157514810562
0.44462206959724426,0.45540741086006165
0.284328818321228,0.10952980816364288
0.5327119827270508,0.5517781972885132
0.5824229717254639,0.6295526623725891
0.2814016342163086,0.12872199714183807
0.6229376792907715,0.8762181997299194
0.6129404306411743,0.7156590223312378
0.7730194330215454,0.9136830568313599
0.8118276000022888,0.95787513256073
0.6170471906661987,0.7085071206092834
0.6810252666473389,0.8970326781272888
0.6165751814842224,0.6571438312530518
0.22307662665843964,0.08755096048116684
0.2578727602958679,0.09621552377939224
0.5105588436126709,0.42691272497177124
0.3472457826137543,0.2525312006473541
0.48645642399787903,0.6079836487770081
0.6945963501930237,0.8917192220687866
0.2721487581729889,0.13222560286521912
0.7245813608169556,0.8247126340866089
0.5917857885360718,0.7050700783729553
0.6875973343849182,0.7699378132820129
0.679058849811554,0.8972659707069397
0.7482760548591614,0.9150360822677612
0.5189883708953857,0.6589958071708679
0.2825686037540436,0.12995301187038422
0.7568260431289673,0.89374840259552
0.760775089263916,0.9359645843505859
0.31278884410858154,0.16113896667957306
0.42873477935791016,0.23184429109096527
0.8300505876541138,0.9544593691825867
0.22537600994110107,0.04399299621582031
0.15867497026920319,0.04971342533826828
0.18427491188049316,0.0540359802544117
0.21022242307662964,0.0829463079571724
0.5396308898925781,0.46025553345680237
0.26553627848625183,0.11824129521846771
0.15264177322387695,0.04274623841047287
0.2176634669303894,0.09683737903833389
0.34362632036209106,0.1790112555027008
0.39787137508392334,0.3472309410572052
0.7714971899986267,0.9177582859992981
0.141321063041687,0.0340082123875618
0.8070762157440186,0.94596928358078
0.4891718626022339,0.48974597454071045
0.1573251485824585,0.03239673003554344
0.7565732002258301,0.9287121295928955
0.38229215145111084,0.2865351438522339
0.1202874407172203,0.022309139370918274
0.2551691234111786,0.15663552284240723
0.5299210548400879,0.5104740262031555
0.37076833844184875,0.3593188226222992
0.7866354584693909,0.9171585440635681
0.5995349287986755,0.710645854473114
0.44685059785842896,0.4583933353424072
0.5079534649848938,0.5157430768013
0.7539407014846802,0.9222769737243652


==> data/learning_rate_robust_inference.csv <==
alpha,mv,bp,mf,deepbpa,deepbpb,deepbpc,deepmfa,deepmfb,deepmfc
4,72.5,72.65,72.625,75.75,75.7,75.65,77.475,77.3,77.525
2,72.2,73.325,74.125,78.325,77.45,77.5,76.9,77.15,77.05
0.5,74.625,76.65,76.25,79.5,79.175,79.525,77.35,77.45,77.175

==> data/learning_rate_robust_learning.csv <==
alpha,deepbpa,deepbpb,deepbpc,deepmfa,deepmfb,deepmfc
4,60.772,60.55,60.594,61.464,62.522,62.662
2,62.61,62.68,62.404,62.886,63.476,63.342
0.5,63.988,64.554,64.554,62.316,62.782,62.81

==> data/mismatched_extreme_spammer_inference.csv <==
x,mv,mvu,mvd,bp,bpu,bpd,mf,mfu,mfd,cl,clu,cld,bayesdgc,bayesdgcu,bayesdgcd,deepmf,deepmfu,deepmfd,deepbp,deepbpu,deepbpd
0.8,68.842,69.41947115,68.26452885,75.09,75.65825921,74.52174079,75.284,75.91035113,74.65764887,72.588,73.16300586,72.01299414,65.986,66.65894754,65.31305246,78.298,78.98530303,77.61069697,78.236,78.86847885,77.60352115
1,68.842,69.41947115,68.26452885,75.178,75.7134768,74.6425232,75.298,75.95644199,74.63955801,72.588,73.16300586,72.01299414,69.724,70.33108,69.11692,78.144,78.84718474,77.44081526,78.49,79.11026288,77.86973712
1.2,68.842,69.41947115,68.26452885,75.186,75.71653349,74.65546651,71.636,74.2905405,68.9814595,72.588,73.16300586,72.01299414,71.486,72.01530682,70.95669318,76.142,77.38309526,74.90090474,78.71,79.38364106,78.03635894
1.4,68.842,69.41947115,68.26452885,74.832,75.46472204,74.19927796,52.864,55.51142955,50.21657045,72.588,73.16300586,72.01299414,72.218,72.74250987,71.69349013,61.272,65.29850553,57.24549447,77.886,78.8087048,76.9632952
1.6,68.842,69.41947115,68.26452885,72.374,73.87597765,70.87202235,50.46,50.94172873,49.97827127,72.588,73.16300586,72.01299414,71.282,71.81241504,70.75158496,50.584,51.03448732,50.13351268,72.47,75.51927252,69.42072748

==> data/mismatched_extreme_spammer_learning.csv <==
x,cl,clu,cld,bayesdgc,bayesdgcu,bayesdgcd,deepmf,deepmfu,deepmfd,deepbp,deepbpu,deepbpd,mv,mvu,mvd
0.8,61.57312,62.16111773,60.98512227,60.34976,60.73161759,59.96790241,63.97968,64.58304724,63.37631276,64.01984,64.58150466,63.45817534,57.68496,58.38539413,56.98452587
1,61.57312,62.16111773,60.98512227,60.51248,60.86038727,60.16457273,64.23776,64.82322532,63.65229468,64.28256,64.85096687,63.71415313,57.68496,58.38539413,56.98452587
1.2,61.57312,62.16111773,60.98512227,60.55424,60.87835664,60.23012336,63.46208,64.30442452,62.61973548,64.40928,65.05436847,63.76419153,57.68496,58.38539413,56.98452587
1.4,61.57312,62.16111773,60.98512227,60.54544,60.90251489,60.18836511,56.29216,58.58193857,54.00238143,64.32336,64.96849972,63.67822028,57.68496,58.38539413,56.98452587
1.6,61.57312,62.16111773,60.98512227,60.3648,60.69303738,60.03656262,50.16736,50.60256002,49.73215998,62.20512,63.80359833,60.60664167,57.68496,58.38539413,56.98452587

==> data/mismatched_prior_feature.csv <==
alpha,cl,bayesdgc,deepmf,deepbp,clu,cld,bayesdgcu,bayesdgcd,deepmfu,deepmfd,deepbpu,deepbpd
1.1,62.4125,62.615,67.6875,67.71375,63.53481624,61.29018376,64.34258502,60.88741498,68.96875671,66.40624329,68.79248696,66.63501304
0.9,62.5725,62.74625,67.32125,67.9475,64.03841055,61.10658945,64.17078446,61.32171554,68.85610698,65.78639302,69.40460115,66.49039885
0.7,61.89375,62.5675,66.23875,68.06,63.25740261,60.53009739,64.41447557,60.72052443,67.63304586,64.84445414,69.75939695,66.36060305
0.5,61.9375,62.94125,65.535,67.75125,63.22046288,60.65453712,63.8945002,61.9879998,67.05402107,64.01597893,69.69896942,65.80353058
0.3,61.6825,62.42875,64.82375,68.1675,62.73677404,60.62822596,63.58275864,61.27474136,66.56152111,63.08597889,69.79244423,66.54255577

==> data/mismatched_prior_no_feature.csv <==
asdf,bp,mf,bpu,bpd,mfu,mfd
1.1,79.7,80.5,81.7,77.7,82.5,78.5
1,79.9,80.2,81.9,77.9,82.4,78
0.9,80.7,80.6,82.6,78.8,82.9,78.3
0.7,81.1,79.8,83.3,78.9,82.1,77.5
0.5,82.1,79.3,83.9,80.3,81.5,77.1
0.3,82.1,78.2,84.1,80.1,80.4,76

==> data/nonfeature_prior_robust.csv <==
alpha,mv,bp,mf,mvu,bpu,mfu,mvd,bpd,mfd
0.2,74.2,97.25,88.41,75.92,97.89,90.63,72.48,96.61,86.19
0.5,74.2,89.07,84.56,75.92,90.81,86.9,72.48,87.33,82.22
1,74.2,79.72,79.69,75.92,81.86,81.99,72.48,77.58,77.39
1.5,74.2,76.63,77.03,75.92,78.58,78.91,72.48,74.68,75.15
2,74.2,75.1,75.4,75.92,76.96,77.32,72.48,73.24,73.48


==> data/num_spam_inference.csv <==
x,bayesdgc,deepmf,deepbp,mv,mf,bp,cl,bayesdgcu,deepmfu,deepbpu,mvu,mfu,bpu,clu,bayesdgcd,deepmfd,deepbpd,mvd,mfd,bpd,cld
0,75.098,71.614,78.714,73.864,75.472,74.872,73.412,75.74026618,72.97563003,79.23058968,74.37619069,76.07507191,75.44040548,74.0491689,74.45573382,70.25236997,78.19741032,73.35180931,74.86892809,74.30359452,72.7748311
1,67.05,60.402,76.68,68.22,59.552,74.422,69.702,70.28025264,64.33032814,78.34579386,68.88078292,62.87188132,75.20212543,70.35198927,63.81974736,56.47367186,75.01420614,67.55921708,56.23211868,73.64187457,69.05201073
3,66.456,59.132,76.544,65.236,53.884,73.55,65.628,68.3622283,62.85124761,77.9338786,65.89937917,56.02773178,74.35622627,66.29131035,64.5497717,55.41275239,75.1541214,64.57262083,51.74026822,72.74377373,64.96468965
5,63.844,60.836,75.218,63.642,54.196,72.794,63.524,66.66678978,64.46875378,76.60609241,64.2506381,56.13120477,73.65779883,64.22492046,61.02121022,57.20324622,73.82990759,63.0333619,52.26079523,71.93020117,62.82307954


==> data/num_spam_learning.csv <==
x,cl,bayesdgc,deepmf,deepbp,clu,bayesdgcu,deepmfu,deepbpu,cld,bayesdgcd,deepmfd,deepbpd,mv,mvu,mvd
0,60.9552,62.54608,62.09728,64.65344,61.40255141,63.09067105,62.86951461,65.19220846,60.50784859,62.00148895,61.32504539,64.11467154,60.5596,60.90300103,60.21619897
1,59.51648,60.58064,55.91568,63.79856,60.04083797,61.47995425,58.05009243,64.71951742,58.99212203,59.68132575,53.78126757,62.87760258,57.55373333,58.01562935,57.09183732
3,57.81312,54.55968,55.64592,63.59824,58.28400654,55.85037823,57.6207779,64.39380794,57.34223346,53.26898177,53.6710621,62.80267206,56.71266667,57.07850725,56.34682608
5,56.71216,52.3848,55.91904,63.33344,57.20340994,53.65470412,57.90948782,64.32192986,56.22091006,51.11489588,53.92859218,62.34495014,55.35333333,55.62842988,55.07823679


==> data/real_budget.csv <==
x,cl,clu,cld,bayesdgc,bayesdgcu,bayesdgcd,deepmf,deepmfu,deepmfd,deepbp,deepbpu,deepbpd
2,73,74.66666667,71.33333333,72.79166667,74.06027811,71.52305522,72.29166667,74.28775659,70.29557674,73.04166667,75.85254583,70.2307875
3,71.85714286,73.23562998,70.47865573,71.61904762,73.64607587,69.59201937,71,71.83571089,70.16428911,71.9047619,73.49555172,70.31397209
4,69.86666667,71.94405819,67.78927514,70.13333333,71.17895914,69.08770752,70.06666667,71.5854381,68.54789523,71.36666667,72.96144983,69.7718835
5,69.92592593,71.14083107,68.71102078,69.44444444,71.08498034,67.80390855,69.11111111,70.7888521,67.43337013,70,71.43156653,68.56843347


==> data/real_inference.csv <==
x,bayesdgc,deepmf,deepbp,mv,mf,bp,cl,bayesdgcu,deepmfu,deepbpu,mvu,mfu,bpu,clu,bayesdgcd,deepmfd,deepbpd,mvd,mfd,bpd,cld
1,75.22222222,76.77777778,78.82222222,73.62222222,68.22222222,73.93333333,70.93333333,75.74587593,79.13508148,79.79031362,74.44255728,68.72047913,74.63387063,72.7685513,74.69856852,74.42047408,77.85413082,72.80188716,67.72396532,73.23279604,69.09811537
3,67.75555556,75,75.57777778,66.82222222,63.42222222,72.44444444,68.08888889,68.56235706,76.67032187,76.70046962,67.77805018,64.13398962,73.53154644,69.47689846,66.94875405,73.32967813,74.45508593,65.86639426,62.71045483,71.35734245,66.70087931
5,60.9,69.725,70.75,63.425,60.95,69.625,62.525,61.75978221,71.03645347,71.9663249,64.38777462,61.54610889,70.4851198,63.78536575,60.04021779,68.41354653,69.5336751,62.46222538,60.35389111,68.7648802,61.26463425
7,60.94285714,65.71428571,71.2,62.51428571,60.54285714,70.65714286,63.82857143,61.85846008,69.69737193,73.32814753,63.68255676,61.57009801,71.88791444,66.12946329,60.02725421,61.7311995,69.07185247,61.34601467,59.51561627,69.42637127,61.52767957


==> data/real_learning.csv <==
x,bayesdgc,cl,deepmf,deepbp,bayesdgcu,clu,deepmfu,deepbpu,bayesdgcd,cld,deepmfd,deepbpd,mv,mvu,mvd
1,67.33333333,66.51851852,67.7037037,69.66666667,68.65863804,67.8202616,69.37700929,70.68265477,66.00802863,65.21677543,66.03039812,68.65067857,60.9,61.99954093,59.80045907
3,63.40740741,62.2962963,66.22222222,68.33333333,64.11496768,63.17279912,67.04781334,69.11404347,62.69984714,61.41979348,65.3966311,67.5526232,58.90666667,59.96395854,57.84937479
5,58.45833333,60.58333333,65.25,66.125,59.77735476,61.78354847,66.10166142,67.14268755,57.13931191,59.3831182,64.39833858,65.10731245,57.32,58.5136807,56.1263193
7,58.9047619,59.14285714,62.71428571,65.95238095,60.56688392,60.10748834,65.66563654,67.50400519,57.24263989,58.17822594,59.76293489,64.40075671,56.65333333,57.97181208,55.33485459


==> data/real_world_blur_inference.csv <==
x,mv,mvu,mvd,bp,bpu,bpd,mf,mfu,mfd,cl,clu,cld,bayesdgc,bayesdgcu,bayesdgcd,deepmf,deepmfu,deepmfd,deepbp,deepbpu,deepbpd
1,74.64,75.14863937087095,74.13136062912905,74.804,75.31103723217926,74.29696276782074,74.64,75.16395756774762,74.11604243225239,80.76,81.26091275408,80.25908724592001,81.30799999999999,81.7627050649201,80.85329493507989,81.164,81.69406104789543,80.63393895210457,81.616,82.07133126430764,81.16066873569235
2,74.64,75.14863937087095,74.13136062912905,74.804,75.31103723217926,74.29696276782074,74.64,75.16395756774762,74.11604243225239,79.672,80.28101676330294,79.06298323669705,80.904,81.375095196766,80.432904803234,80.608,81.18395656369556,80.03204343630445,81.056,81.54907386052801,80.56292613947198
3,74.64,75.14863937087095,74.13136062912905,74.804,75.31103723217926,74.29696276782074,74.64,75.16395756774762,74.11604243225239,78.784,79.50645664026017,78.06154335973984,80.308,80.82429442614075,79.79170557385926,79.78,80.4133449991908,79.1466550008092,80.568,81.11151693940852,80.02448306059148
4,74.64,75.14863937087095,74.13136062912905,74.804,75.31103723217926,74.29696276782074,74.64,75.16395756774762,74.11604243225239,78.244,79.0165251778007,77.4714748221993,79.75200000000001,80.27420950499202,79.229790495008,79.412,80.0360672423257,78.78793275767431,80.22800000000001,80.78464376290766,79.67135623709235
5,74.64,75.14863937087095,74.13136062912905,74.804,75.31103723217926,74.29696276782074,74.64,75.16395756774762,74.11604243225239,77.64,78.40160887389789,76.87839112610212,79.508,80.01604475872111,78.99995524127888,79.052,79.65134265516815,78.45265734483186,79.84,80.3707371477483,79.3092628522517
6,74.64,75.14863937087095,74.13136062912905,74.804,75.31103723217926,74.29696276782074,74.64,75.16395756774762,74.11604243225239,76.86,77.6337807110545,76.0862192889455,79.172,79.67636356766127,78.66763643233872,78.444,79.21764628709508,77.67035371290493,79.144,79.70356139532316,78.58443860467685


==> data/real_world_blur_learning.csv <==
x,cl,bayesdgc,mv,deepbp,deepmf,clu,bayesdgcu,mvu,deepbpu,deepmfu,clda,bayesdgcd,mvd,deepbpd,deepmfd
1,70.94666667,70.67333333,64.48,71.66,70.84,71.61172255,71.82636721,65.71125622,72.41327845,71.5377454,70.28161078,69.52029946,63.24874378,70.90672155,70.1422546
2,69.78014184,70.12765957,64.55319149,70.75886525,70.46808511,70.73679111,71.00041651,65.41685664,71.51512336,71.07854374,68.82349258,69.25490264,63.68952634,70.00260713,69.85762647
3,68.15942029,68.76811594,64.42753623,69.01449275,68.50724638,69.02192929,69.54421819,65.37026329,69.86553782,69.32649735,67.29691129,67.9920137,63.48480917,68.16344768,67.68799541
4,66.76595745,66.60283688,63.0070922,66.93617021,66.5248227,67.46120511,67.28434935,63.89858946,67.61123701,67.40867005,66.07070978,65.92132441,62.11559493,66.26110342,65.64097534
5,65.12878788,64.77272727,62.09848485,65.51515152,65.10606061,65.92415777,65.5922882,63.10171282,66.25770034,66.01699278,64.33341799,63.95316634,61.09525687,64.7726027,64.19512843
6,63.85106383,64.15602837,61.36879433,64.41843972,64.04255319,64.78776594,64.85214517,62.25879972,65.2295943,64.98914104,62.91436172,63.45991157,60.47878893,63.60728513,63.09596534


==> data/spammer_attack_feature.csv <==
beta,bayesdgc,deepmf,deepbp,bayesdgcu,bayesdgcd,deepmfu,deepmfd,deepbpu,deepbpd
1,59.645,64.715,64.505,62.38037475,56.90962525,65.98850893,63.44149107,65.53308074,63.47691926
1.1,59.56666667,64.15166667,64.26583333,61.70747236,57.42586098,65.06070792,63.24262541,65.36612602,63.16554064
1.2,60.30125,64.03375,64.5525,62.92910767,57.67339233,65.93984508,62.12765492,65.97449464,63.13050536
1.3,61.08625,63.2075,64.44125,62.82578972,59.34671028,65.88278386,60.53221614,65.37192768,63.51057232
1.4,61.18166667,60.57166667,63.69,63.50475668,58.85857665,62.26627986,58.87705347,64.45997835,62.92002165
1.5,60.58375,57.65125,63.52125,62.93080633,58.23669367,61.0631096,54.2393904,64.8138872,62.2286128

==> data/spammer_attack_non_feature.csv <==
beta,bpno,mfno,bpnou,bpnod,mfnou,mfnod,bp,mf,bpu,bpd,mfu,mfd
0.8,74.2,74,75.7,72.7,75.6,72.4,74.3,74.1,75.8,72.8,75.5,72.7
1,74.1,74,75.6,72.6,75.5,72.5,74.4,73.8,75.8,73,75.3,72.3
1.1,74.1,74,75.7,72.5,75.8,72.2,74.2,70.3,75.9,72.5,76.2,64.4
1.2,74,73.9,75.5,72.5,75.3,72.5,74.3,60.5,75.9,72.7,68.3,52.7
1.3,74.2,73.9,75.7,72.7,75.4,72.4,73.9,55.9,75.8,72,59.6,52.2
1.4,74.2,73.8,75.8,72.6,75.4,72.2,72.7,55.1,74.8,70.6,57.3,52.9
1.5,74,73.7,75.4,72.6,75.1,72.3,71.4,55.2,74.6,68.2,56.8,53.6
1.6,74.2,73.8,75.9,72.5,75.4,72.2,68.9,55,73.7,64.1,56.5,53.5

==> data/syn_budget.csv <==
x,cl,clu,cld,bayesdgc,bayesdgcu,bayesdgcd,deepmf,deepmfu,deepmfd,deepbp,deepbpu,deepbpd
2,60.21230769,61.22335371,59.20126167,61.42092308,62.74157201,60.10027415,62.49538462,63.33367716,61.65709208,62.65846154,64.32259877,60.99432431
3,59.20691667,60.16896703,58.24486631,60.46358333,61.58987735,59.33728931,62.0965,63.26542201,60.92757799,62.04925,63.09262827,61.00587173
5,59.57538462,60.69308539,58.45768385,60.344,61.89565103,58.79234897,62.12923077,62.93688551,61.32157603,62.08676923,63.09511518,61.07842328
7,58.85476923,60.27278898,57.43674948,60.40984615,61.67681114,59.14288116,61.85969231,63.09646873,60.62291589,62.25292308,63.34738596,61.1584602
9,57.9784,59.21690258,56.73989742,60.0376,61.28892915,58.78627085,60.72,61.49671719,59.94328281,61.496,63.01570102,59.97629898
11,57.1088,58.43960763,55.77799237,58.1024,59.95755084,56.24724916,59.5232,60.71858954,58.32781046,59.5488,60.54361021,58.55398979


==> data/tanno_init_inference.csv <==
x,cl,clu,cld,tanno,tannou,tannod
1,82.91111111111111,84.9063833008414,80.91583892138082,81.47,83.58242356863705,79.35757643136294
2,86.18,87.67874021171858,84.68125978828144,85.91111111111111,87.10948964526095,84.71273257696127
3,86.35,87.71646339951798,84.98353660048201,86.03,87.09671874872849,84.96328125127151
4,86.35,87.618638815599,85.08136118440099,86.24,87.22567517750807,85.25432482249192
5,86.21,87.41319020386082,85.00680979613917,86.33,87.3498583779678,85.31014162203219
6,86.11,87.41677720620872,84.80322279379128,85.7,86.70142755247554,84.69857244752447


==> data/tanno_init_learning.csv <==
x,cl,clu,cld,tanno,tannou,tannod
1,67.41866666666667,68.44757676963971,66.38975656369362,66.928,68.37330381273665,65.48269618726334
2,67.268,68.78151716945075,65.75448283054925,66.97155555555555,67.9740253943925,65.96908571671861
3,66.7632,68.13289719281306,65.39350280718693,66.7152,67.98682929608698,65.44357070391301
4,66.44800000000001,67.70777352461994,65.18822647538008,66.3416,67.57663838896701,65.10656161103299
5,66.2984,67.58397148554425,65.01282851445575,66.1576,67.52841218423403,64.78678781576598
6,66.2968,67.50128613293988,65.09231386706013,65.87700000000001,66.93143986484363,64.8225601351564


==> data/tanno_lambda_inference.csv <==
x,cl,clu,cld,tanno,tannou,tannod
0.5,86.18,87.67874021171858,84.68125978828144,85.50999999999999,87.20865960228777,83.81134039771221
1.0,86.18,87.67874021171858,84.68125978828144,84.08,85.84181724364362,82.31818275635638
1.5,86.18,87.67874021171858,84.68125978828144,78.85000000000001,80.78002590656189,76.91997409343813
2.0,86.18,87.67874021171858,84.68125978828144,61.269999999999996,63.994395957516694,58.5456040424833


==> data/tanno_lambda_learning.csv <==
x,cl,clu,cld,tanno,tannou,tannod
0.5,67.268,68.78151716945075,65.75448283054925,66.8272,67.87680487803745,65.77759512196256
1.0,67.268,68.78151716945075,65.75448283054925,66.87519999999999,67.90365696717622,65.84674303282377
1.5,67.268,68.78151716945075,65.75448283054925,64.6168,66.98124312447749,62.25235687552251
2.0,67.268,68.78151716945075,65.75448283054925,55.6488,57.85400418807672,53.44359581192328


==> data/true_prior_inference.csv <==
x,bayesdgc,deepmf,deepbp,mv,mf,bp,cl,bayesdgcu,deepmfu,deepbpu,mvu,mfu,bpu,clu,bayesdgcd,deepmfd,deepbpd,mvd,mfd,bpd,cld
0.2,66.008,81.052,97.86,74.482,88.618,97.27,73.542,66.66571652,82.03691473,98.02852632,75.2649579,89.52004708,97.47624094,74.32950102,65.35028348,80.06708527,97.69147368,73.6990421,87.71595292,97.06375906,72.75449898
0.5,73.856,85.358,92.054,73.884,84.396,89.174,73.138,74.42827381,86.02315054,92.46014037,74.45040892,85.02369715,89.67756998,73.72333114,73.28372619,84.69284946,91.64785963,73.31759108,83.76830285,88.67043002,72.55266886
1,74.616,83.48,84.538,74.058,79.554,79.684,73.366,75.2677783,84.25021969,85.2242375,74.6762868,80.38105921,80.433093,73.96896495,73.9642217,82.70978031,83.8517625,73.4397132,78.72694079,78.934907,72.76303505
1.5,74.808,80.592,80.558,74.09,76.962,76.426,73.674,75.42403961,81.18690945,81.17877175,74.73147055,77.64935828,77.05908039,74.41294157,74.19196039,79.99709055,79.93722825,73.44852945,76.27464172,75.79291961,72.93505843
2,75.086,78.624,78.682,73.96,75.342,74.958,73.684,75.6787268,79.20444363,79.28843614,74.49232901,75.93692061,75.50231508,74.38468564,74.4932732,78.04355637,78.07556386,73.42767099,74.74707939,74.41368492,72.98331436


==> data/true_prior_learning.csv <==
x,bayesdgc,cl,deepmf,deepbp,bayesdgcu,clu,deepmfu,deepbpu,bayesdgcd,cld,deepmfd,deepbpd,mv,mvu,mvd
0.2,58.61776,61.04096,64.58,71.76512,59.13478356,61.52364411,65.20660257,72.08117646,58.10073644,60.55827589,63.95339743,71.44906354,60.9952,61.45724211,60.53315789
0.5,61.07264,61.29632,66.89296,69.84944,61.57463966,61.73727148,67.35169459,70.23314688,60.57064034,60.85536852,66.43422541,69.46573312,61.00608,61.45469827,60.55746173
1,61.52992,61.05184,66.22112,66.82512,62.14992004,61.5517832,66.83880877,67.3578779,60.90991996,60.5518968,65.60343123,66.2923621,61.04912,61.43850059,60.65973941
1.5,62.03952,61.24976,65.23792,65.45968,62.59082815,61.80671743,65.72656164,65.90306808,61.48821185,60.69280257,64.74927836,65.01629192,60.8912,61.25884087,60.52355913
2,62.2056,61.25888,64.55408,64.54432,62.68975144,61.77056523,65.06564107,65.02905589,61.72144856,60.74719477,64.04251893,64.05958411,60.43392,60.80323019,60.06460981


==> data/true_prior_nonfeature.csv <==
alpha,mv,bp,mf,deepMF,deepBP,mvu,bpu,mfu,deepMFu,deepBPu,mvd,bpd,mfd,deepMFd,deepBPd
0.2,74.2,97.25,88.41,81.11,98.43,75.92,97.89,90.63,83.2545046,98.82761791,72.48,96.61,86.19,78.9654954,98.03238209
0.5,74.2,89.07,84.56,87,92.55,75.92,90.81,86.9,89.77416654,93.95445719,72.48,87.33,82.22,84.22583346,91.14554281
1,74.2,79.72,79.69,84.71,85.39,75.92,81.86,81.99,86.42432202,86.97458196,72.48,77.58,77.39,82.99567798,83.80541804
1.5,74.2,76.63,77.03,80.4,81.75,75.92,78.58,78.91,81.94466825,83.88693706,72.48,74.68,75.15,78.85533175,79.61306294
2,74.2,75.1,75.4,78.28888889,78.4,75.92,76.96,77.32,80.11002678,80.07531092,72.48,73.24,73.48,76.467751,76.72468908


==> data/worker_abilities.csv <==
ability
0.3848632872104645
0.7693793177604675
0.5784067511558533
0.5790827870368958
0.384337842464447
0.7690640091896057
0.48498106002807617
0.7147924900054932
0.4860282242298126
0.7159692049026489
0.7693192362785339
0.5775943994522095
0.6253662705421448
0.556896448135376
0.6485267877578735
0.7159375548362732
0.5825270414352417
0.5828585624694824
0.3835515081882477
0.7685889005661011
0.48494774103164673
0.7150053977966309
0.6959744691848755
0.625181257724762
0.5749468207359314
0.7682009935379028
0.48544999957084656
0.4785767197608948
0.7689911723136902
0.5773658156394958
0.6460545063018799
0.7142803072929382
0.6500818729400635
0.4831043481826782
0.6467914581298828
0.7146831750869751
0.48583903908729553
0.715827465057373
0.486691415309906
0.48045867681503296
0.5787972211837769
0.5788524150848389
0.71598219871521
0.32389122247695923
0.5797760486602783
0.38752225041389465
0.48460742831230164
0.7145211696624756
0.5767335891723633
0.7687981128692627
0.6245593428611755
0.5559116005897522
0.7697588801383972
0.5784683227539062
0.7693806886672974
0.5773798823356628
0.6479901671409607
0.71590256690979
0.47817903757095337
0.6463245749473572
0.5782372355461121
0.5784527063369751
0.47256791591644287
0.481071799993515
0.47733235359191895
0.8067647814750671
0.76900315284729
0.7690160274505615
0.4844789206981659
0.7145306468009949
0.47532424330711365
0.8062124252319336
0.480499267578125
0.8076202273368835
0.7676548957824707
0.7684504389762878
0.5808377861976624
0.5800096392631531
0.6471779346466064
0.47953203320503235
0.5802965760231018
0.3878650963306427
0.7699539661407471
0.5788975954055786
0.768564760684967
0.7687194347381592
0.770645797252655
0.5806750655174255
0.7687371969223022
0.7685950398445129
0.5779075622558594
0.7695856094360352
0.5806220769882202
0.38824373483657837
0.38424408435821533
0.7690075635910034
0.7138307094573975
0.6457134485244751
0.7138233184814453
0.6459701061248779
0.8060241937637329
0.7131909728050232
0.3857601284980774
0.578048586845398
0.5818011164665222
0.7710927724838257
0.579437255859375
0.7700170874595642
0.47727030515670776
0.6460351943969727
0.7146895527839661
0.48496225476264954
0.38587114214897156
0.5781909823417664
0.6290258169174194
0.5586656332015991
0.4846135973930359
0.47745853662490845
0.5782139301300049
0.7695603370666504
0.5559066534042358
0.6241170167922974
0.806770384311676
0.47735297679901123
0.6445599794387817
0.7134964466094971
0.6496427059173584
0.48307186365127563
0.47924625873565674
0.4857434630393982
0.6466383934020996
0.7149856686592102
0.7142199873924255
0.4841107428073883
0.6326327919960022
0.7018161416053772
0.3866310119628906
0.7704276442527771
0.7156950235366821
0.3236675262451172
0.6452733278274536
0.7126156687736511
0.7135969400405884
0.8062644004821777
0.47480276226997375
0.8060675859451294
0.5777754783630371
0.5778135657310486
0.5776132941246033
0.7694612145423889
0.7135887145996094
0.8061662316322327
0.6453900337219238
0.47589755058288574
0.48425835371017456
0.7137609720230103
0.5770308375358582
0.3847382962703705
0.7688397169113159
0.7687554955482483
0.7148381471633911
0.32300451397895813
0.5776124596595764
0.7693760395050049
0.32434365153312683
0.7165600061416626
0.7688326239585876
0.7688205242156982
0.4764517545700073
0.8065235018730164
0.6268490552902222
0.5570385456085205
0.6475275754928589
0.4795401990413666
0.6461646556854248
0.47713932394981384
0.32486146688461304
0.7172164916992188
0.48572883009910583
0.7158001661300659
0.7687195539474487
0.7688883543014526
0.5580422878265381
0.6284356117248535
0.8064121007919312
0.4760470688343048
0.4845515191555023
0.7147794365882874
0.6448356509208679
0.4752190411090851
0.6274991631507874
0.5582665205001831
0.577921986579895
0.5777910947799683
0.5792679786682129
0.770072877407074
0.5757110714912415
0.7686290740966797
0.48506003618240356
0.7150577902793884
0.7705552577972412
0.38684847950935364
0.48536595702171326
0.7149718999862671
0.4778416156768799
0.48489171266555786
0.5769301056861877
0.7688685655593872
0.4860684871673584
0.4795902371406555
0.7127165198326111
0.8061190247535706
0.7750840783119202
0.5926617980003357
0.5774345993995667
0.5776440501213074
0.5787802338600159
0.38634663820266724
0.7696771621704102
0.3853622078895569
0.7142278552055359
0.6464248299598694
0.768915593624115
0.7689223885536194
0.47896113991737366
0.8072071075439453
0.5796963572502136
0.5801742672920227
0.7687022089958191
0.7689753770828247
0.5782999396324158
0.5789272785186768
0.5784293413162231
0.3861282169818878
0.713537335395813
0.6456684470176697
0.475635826587677
0.48322218656539917
0.3875274956226349
0.580036461353302
0.48488736152648926
0.47777634859085083
0.38536858558654785
0.5776928663253784
0.7134191393852234
0.48332157731056213
0.38777467608451843
0.7710956335067749
0.6323491930961609
0.5609970688819885
0.6242586970329285
0.5563310980796814
0.47796088457107544
0.6462427377700806
0.4760870933532715
0.6451883316040039
0.38557299971580505
0.5775666832923889
0.47549208998680115
0.6448913216590881
0.4848025441169739
0.4893917143344879
0.6453611254692078
0.4763987362384796
0.3904688358306885
0.5828370451927185
0.6972310543060303
0.6261600255966187
0.32398128509521484
0.4790447950363159
0.38536426424980164
0.7696783542633057
0.6324114799499512
0.561090886592865
0.716321587562561
0.4865027964115143
0.38563448190689087
0.7698390483856201
0.7166574001312256
0.32442018389701843
0.48406246304512024
0.713566243648529
0.6455281972885132
0.7142987251281738
0.5827369093894958
0.5822200775146484
0.3868767321109772
0.3863668739795685
0.5780907869338989
0.5781500339508057
0.71368408203125
0.6456948518753052
0.7164512276649475
0.4867197573184967
0.7723260521888733
0.5852754712104797
0.713153600692749
0.8061294555664062
0.4794172942638397
0.8073301315307617
0.71489417552948
0.48473966121673584
0.38677167892456055
0.7705101370811462
0.629849910736084
0.279404878616333
0.480852872133255
0.4869105815887451
0.5783279538154602
0.7694323062896729
0.7155583500862122
0.48545321822166443
0.5777575969696045
0.76934814453125
0.5795663595199585
0.7699313163757324
0.5764380097389221
0.7685307264328003
0.7113454341888428
0.8057026267051697
0.7133067846298218
0.48316851258277893
0.4187208414077759
0.6290348768234253
0.48083776235580444
0.32569247484207153
0.5776737928390503
0.5780137181282043
0.7151505351066589
0.32324549555778503
0.3869539797306061
0.5792880654335022
0.5779666900634766
0.7695534825325012
0.3844587206840515
0.7691366672515869
0.8059325218200684
0.7126004695892334
0.47809600830078125
0.6464260220527649
0.6474320292472839
0.4793330729007721
0.47756427526474
0.4846271872520447
0.48358646035194397
0.7135723233222961
0.6467308402061462
0.47748494148254395
0.6471726298332214
0.7149781584739685
0.57692950963974
0.7690336108207703
0.4757079780101776
0.6451226472854614
0.5763087868690491
0.576755166053772
0.38629865646362305
0.578563392162323
0.7146236300468445
0.4849257171154022
0.6286372542381287
0.5584665536880493
0.3235026001930237
0.4781546890735626
0.47583499550819397
0.6452370882034302
0.47671738266944885
0.484112411737442
0.47761860489845276
0.484674334526062
0.623123049736023
0.5553823709487915
0.6971268653869629
0.6272388696670532
0.7124093174934387
0.6456797122955322
0.770749032497406
0.5812401175498962
0.5564999580383301
0.625556468963623
0.3899613916873932
0.3894553482532501
0.38549020886421204
0.5778231024742126
0.578164279460907
0.578239381313324
0.38501763343811035
0.5773394703865051
0.6237173676490784
0.8331809043884277
0.6479700803756714
0.47957560420036316
0.7163504362106323
0.32417914271354675
0.4747754633426666
0.8060600161552429
0.6470814347267151
0.478471577167511
0.5825189352035522
0.5816623568534851
0.3851747214794159
0.7695654034614563
0.7729021310806274
0.5870623588562012
0.5786812901496887
0.7698925733566284
0.5768371820449829
0.7688422799110413
0.6283289790153503
0.5582121014595032
0.4855251908302307
0.7154605388641357
0.6237816214561462
0.833188533782959
0.6246014833450317
0.6964278817176819
0.486613392829895
0.7164389491081238
0.5772879719734192
0.5772207379341125
0.806648313999176
0.47690683603286743
0.6457551121711731
0.477260023355484
0.32504865527153015
0.7174526453018188
0.47855302691459656
0.485422819852829
0.7132224440574646
0.6458113789558411
0.3843839168548584
0.769091784954071
0.8059477210044861
0.7121504545211792
0.7707952260971069
0.5812892913818359
0.7695437073707581
0.57837975025177
0.8052688241004944
0.4719587564468384
0.7134882807731628
0.8062836527824402
0.628589928150177
0.2789762318134308
0.7133062481880188
0.8060965538024902
0.4764583110809326
0.48397594690322876
0.47655367851257324
0.6457311511039734
0.7150247693061829
0.4848555624485016
0.5561331510543823
0.6251295804977417
0.4813235104084015
0.6498362421989441
0.7696521878242493
0.3853203058242798
0.806920051574707
0.4779018461704254
0.476582407951355
0.6456896662712097
0.6290501356124878
0.4187251627445221
0.7687612771987915
0.7684974670410156
0.7146629691123962
0.4846840798854828
0.7696558237075806
0.5790681838989258
0.47667139768600464
0.6458117961883545
0.4790441393852234
0.3242010772228241
0.41707876324653625
0.6257636547088623
0.6486302614212036
0.4807819724082947
0.3864562511444092
0.5786681771278381
0.6464264392852783
0.4780685305595398
0.4801035225391388
0.4863845407962799
0.4778684377670288
0.48479554057121277
0.7689339518547058
0.7687571048736572
0.5758188366889954
0.7684530019760132
0.5806880593299866
0.388192743062973
0.5773940682411194
0.3852272927761078
0.48382866382598877
0.7138577103614807
0.630595326423645
0.4195253551006317
0.3878495693206787
0.3883339464664459
0.6949604153633118
0.624059796333313
0.7697927951812744
0.5787851810455322
0.5802602767944336
0.7704623937606812
0.5837604999542236
0.5843310952186584
0.6475679278373718
0.47959446907043457
0.4784163534641266
0.4852364957332611
0.47715944051742554
0.8067175149917603
0.7703684568405151
0.38653039932250977
0.7142724394798279
0.4839678406715393
0.6984554529190063
0.6282714009284973
0.6219286322593689
0.5554718971252441
0.7175854444503784
0.4889478385448456
0.7703574299812317
0.5801352858543396
0.8068574070930481
0.4776719808578491
0.6288302540779114
0.4187065660953522
0.485373318195343
0.47831353545188904
0.7138128280639648
0.8063392639160156
0.38394415378570557
0.5761651396751404
0.7131661176681519
0.6446283459663391
0.7188039422035217
0.6538820266723633
0.3866415321826935
0.3862408697605133
0.713428258895874
0.6447718143463135
0.5567289590835571
0.6261434555053711
0.3863624632358551
0.3865419626235962
0.7692795991897583
0.38469675183296204
0.8065835237503052
0.4766702651977539
0.7151890397071838
0.32327523827552795
0.6446323990821838
0.4748516380786896
0.6451420783996582
0.7137771248817444
0.38506370782852173
0.577334463596344
0.4770602583885193
0.6464266777038574
0.5778448581695557
0.5785876512527466
0.3229977786540985
0.7148293256759644
0.627025842666626
0.5571314096450806
0.7688876986503601
0.3840453028678894
0.5770778656005859
0.5768938064575195
0.5765124559402466
0.7685580253601074
0.7161968946456909
0.3240589499473572
0.7136516571044922
0.647477924823761
0.38594645261764526
0.7700239419937134
0.7693728804588318
0.5777617692947388
0.3876952528953552
0.38762637972831726
0.5797531008720398
0.38763466477394104
0.3864299952983856
0.578832745552063
0.4178484380245209
0.6271204948425293
0.48541638255119324
0.7154123187065125
0.583694338798523
0.7715246677398682
0.806189239025116
0.713232696056366
0.47533366084098816
0.6447900533676147
0.4802597463130951
0.486544132232666
0.6520691514015198
0.7185060381889343
0.386020690202713
0.7700678706169128
0.5749600529670715
0.7681362628936768
0.5764334797859192
0.7687137722969055
0.7152643203735352
0.6473483443260193
0.7133488059043884
0.6449421644210815
0.4177921712398529
0.6269854307174683
0.7132555842399597
0.48302072286605835
0.6231966018676758
0.5558543801307678
0.6455540657043457
0.4764828383922577
0.5773547291755676
0.769309937953949
0.5784211754798889
0.5785434246063232
0.6282026171684265
0.6978127956390381
0.6971554756164551
0.6275543570518494
0.580621063709259
0.5810967683792114
0.4789467751979828
0.32403483986854553
0.38482171297073364
0.5771355032920837
0.6458204388618469
0.7144962549209595
0.5819109678268433
0.5809676051139832
0.6225409507751465
0.8330402374267578
0.6466704607009888
0.47816744446754456
0.8328815698623657
0.6212213635444641
0.8062334656715393
0.7136961221694946
0.7175841927528381
0.6511110067367554
0.5797370672225952
0.38727107644081116
0.3248073160648346
0.7171481251716614
0.6450744271278381
0.7137888073921204
0.3856448829174042
0.5777868628501892
0.7141111493110657
0.48410019278526306
0.4847986400127411
0.477811336517334
0.3852807879447937
0.577610194683075
0.4757102429866791
0.8063191175460815
0.7709354162216187
0.3874990940093994
0.5795171856880188
0.5797135829925537
0.5807791352272034
0.582103431224823
0.6950414776802063
0.6250548362731934
0.7698371410369873
0.38563135266304016
0.5794146656990051
0.7700986862182617
0.7147039771080017
0.6467094421386719
0.27881160378456116
0.6281026601791382
0.38563060760498047
0.5778623819351196
0.5797383189201355
0.5808333158493042
0.4889339208602905
0.4838290810585022
0.47806957364082336
0.6464427709579468
0.4835931360721588
0.7138861417770386
0.5777520537376404
0.5775614380836487
0.712515652179718
0.6453524231910706
0.7132484316825867
0.6449176073074341
0.5792981386184692
0.579380214214325
0.5774795413017273
0.5772441029548645
0.7134180665016174
0.6446260213851929
0.7695020437240601
0.38506850600242615
0.6455322504043579
0.7139595150947571
0.4807686507701874
0.48675477504730225
0.4783371090888977
0.48522067070007324
0.5770750641822815
0.7692022919654846
0.48076939582824707
0.3247079849243164
0.7724988460540771
0.39022091031074524
0.7691695094108582
0.3845134675502777
0.7157097458839417
0.3236789405345917
0.6485406160354614
0.4803798794746399
0.5778032541275024
0.3854351043701172
0.5760937333106995
0.768704354763031
0.6470998525619507
0.7150583267211914
0.7156558036804199
0.6480082273483276
0.6453262567520142
0.713921308517456
0.4822235703468323
0.7106929421424866
0.48268866539001465
0.48833030462265015
0.48485222458839417
0.715062141418457
0.8068013787269592
0.477466344833374
0.32245442271232605
0.7141205668449402
0.5777137875556946
0.7693214416503906
0.5782033205032349
0.5777657628059387
0.4853951632976532
0.4786227345466614
0.4754941463470459
0.6453604102134705
0.7700509428977966
0.5802914500236511
0.4746772348880768
0.8060327172279358
0.7143322825431824
0.4840329587459564
0.581034779548645
0.5802505612373352
0.4814324378967285
0.6493585109710693
0.5813086628913879
0.5816956758499146
0.7688413858413696
0.576117753982544
0.6241155862808228
0.695134162902832
0.3842228651046753
0.7689947485923767
0.38930970430374146
0.5817381739616394
0.484262079000473
0.4770176410675049
0.3867426812648773
0.77049320936203
0.6967918872833252
0.6266717910766602
0.6277627348899841
0.41819947957992554
0.3857547640800476
0.385942667722702
0.47262516617774963
0.8054574728012085
0.3845471441745758
0.7691897749900818
0.5760741829872131
0.7688203454017639
0.3843216896057129
0.7690542936325073
0.6487190127372742
0.48097118735313416
0.47697851061820984
0.3229571282863617
0.6264360547065735
0.5569949746131897
0.7700985670089722
0.579474925994873
0.5763630867004395
0.7679641246795654
0.3860838711261749
0.3859865367412567
0.47545501589775085
0.8062486052513123
0.47547975182533264
0.8062554597854614
0.7147390246391296
0.3229282796382904
0.48915746808052063
0.7185879945755005
0.2789333164691925
0.628463089466095
0.479909211397171
0.48616600036621094
0.4815613627433777
0.8079029321670532
0.7140465378761292
0.6456927061080933
0.48418450355529785
0.7145408987998962
0.6473280191421509
0.715491533279419
0.715573787689209
0.4855954051017761
0.38597363233566284
0.5783175826072693
0.71329265832901
0.4838031530380249
0.8062796592712402
0.7138960957527161
0.7135601043701172
0.8060572743415833
0.8329697251319885
0.6219537854194641
0.7686543464660645
0.5778297185897827
0.38557568192481995
0.577902615070343
0.3233296573162079
0.7152594327926636
0.7692046165466309
0.3845718204975128
0.4875906705856323
0.717275083065033
0.4765518009662628
0.645463228225708
0.7123872637748718
0.8057936429977417
0.7173740267753601
0.3249863386154175
0.6941869258880615
0.6213669776916504
0.5775079131126404
0.3851676881313324
0.5568084120750427
0.6256087422370911
0.38450002670288086
0.7691615223884583
0.39091435074806213
0.5831276774406433
0.579170286655426
0.5802690982818604
0.6495001912117004
0.71683269739151
0.417221337556839
0.6260331273078918
0.47492897510528564
0.8061027526855469
0.635887622833252
0.7074019312858582
0.6454422473907471
0.7141242623329163
0.48487237095832825
0.7149779796600342
0.7691206336021423
0.5772676467895508
0.6468185186386108
0.7151067852973938
0.5746169090270996
0.3825671970844269
0.3869576156139374
0.3868698477745056
0.4845104217529297
0.4772132337093353
0.2789595425128937
0.628540575504303
0.650936484336853
0.7177146077156067
0.714531660079956
0.6462319493293762
0.48563092947006226
0.7157019972801208
0.7704558968544006
0.38667914271354675
0.714436948299408
0.6461355090141296
0.4776117205619812
0.8068410158157349
0.7693279981613159
0.5776702761650085
0.6468079686164856
0.7144471406936646
0.6266862750053406
0.2783365845680237
0.6451125144958496
0.4756673574447632
0.4750572144985199
0.8061383366584778
0.6467235684394836
0.47780486941337585
0.7153641581535339
0.6479796767234802
0.7707457542419434
0.38717392086982727
0.578278124332428
0.7695962190628052
0.5824939608573914
0.581052839756012
0.7175849080085754
0.32515382766723633
0.5789968967437744
0.3869296908378601
0.5787217020988464
0.7698287963867188
0.7706953287124634
0.5806848406791687
0.38550490140914917
0.7697619795799255
0.7142380475997925
0.48429417610168457
0.41718101501464844
0.6254761219024658
0.8062691688537598
0.4755294620990753
0.8058203458786011
0.7132779359817505
0.4868466258049011
0.7165951132774353
0.4767814874649048
0.6462739706039429
0.5814643502235413
0.38913410902023315
0.3841794729232788
0.7689685821533203
0.6232395768165588
0.8331238031387329
0.38480058312416077
0.7693418264389038
0.6445014476776123
0.47410398721694946
0.8331202268600464
0.6232098937034607
0.8059563636779785
0.4744032919406891
0.7700561881065369
0.5812475681304932
0.7720454335212708
0.3894239366054535
0.8050306439399719
0.7119899988174438
0.479560911655426
0.3241152763366699
0.806167721748352
0.7132188677787781
0.7217272520065308
0.49304890632629395
0.389442503452301
0.5817805528640747
0.47766464948654175
0.6462736129760742
0.7723696827888489
0.389993280172348
0.2785106599330902
0.6272072196006775
0.47523120045661926
0.8061865568161011
0.579267680644989
0.38685739040374756
0.7141445279121399
0.4847084581851959
0.5764782428741455
0.7689985632896423
0.41780218482017517
0.6270843744277954
0.38603687286376953
0.7700773477554321
0.417750746011734
0.6270262598991394
0.3870897889137268
0.3870432376861572
0.7178213000297546
0.6523187160491943
0.6471312046051025
0.4792599081993103
0.6469409465789795
0.4778473377227783
0.47735098004341125
0.6459192037582397
0.32311686873435974
0.7149839401245117
0.7134383916854858
0.645224392414093
0.7721526026725769
0.38961169123649597
0.38450387120246887
0.7691637873649597
0.7133707404136658
0.8061898350715637
0.7161837816238403
0.48619332909584045
0.6252197623252869
0.5561968088150024
0.5814725756645203
0.5826640725135803
0.7691669464111328
0.577212393283844
0.7150260806083679
0.6477083563804626
0.7690024375915527
0.38423553109169006
0.7686641812324524
0.7686119079589844
0.5787347555160522
0.7697930932044983
0.4848199188709259
0.7149304747581482
0.32357722520828247
0.4783131778240204
0.7135801315307617
0.6460431814193726
0.5871580243110657
0.58927321434021
0.4862093925476074
0.7160350680351257
0.48465806245803833
0.7148640751838684
0.7128670811653137
0.8060318827629089
0.7678121328353882
0.7685500979423523
0.6461458206176758
0.4775477349758148
0.5763540863990784
0.7679506540298462
0.7705808281898499
0.5806925296783447
0.7165495753288269
0.6494179964065552
0.7155677080154419
0.4856751561164856
0.38604795932769775
0.5783793330192566
0.6484355926513672
0.48009687662124634
0.38391363620758057
0.768808126449585
0.6481065154075623
0.48116976022720337
0.646527886390686
0.7146353721618652
0.5810733437538147
0.5818395018577576
0.6968019604682922
0.6263496279716492
0.27866131067276
0.6276562213897705
0.6483161449432373
0.7153087258338928
0.5798549652099609
0.5792326331138611
0.7689875364303589
0.7689896821975708
0.5596792101860046
0.630504310131073
0.6268147826194763
0.5573088526725769
0.4780599772930145
0.32381337881088257
0.4773763418197632
0.6463432908058167
0.3237168490886688
0.7157583832740784
0.38645660877227783
0.38642728328704834
0.32382625341415405
0.4785290062427521
0.5782791376113892
0.3860178589820862
0.6287063360214233
0.5592407584190369
0.4764283299446106
0.6462434530258179
0.47945573925971985
0.4859333634376526
0.8057799935340881
0.7118362188339233
0.3879360258579254
0.5803681015968323
0.47548067569732666
0.8062556982040405
0.4836944341659546
0.4760541021823883
0.6944853067398071
0.6241095066070557
0.47911012172698975
0.3240063488483429
0.7156808972358704
0.647980809211731
0.8061158061027527
0.47497621178627014
0.6204520463943481
0.554977297782898
0.5782238245010376
0.38594990968704224
0.4839329421520233
0.7142940759658813
0.7145362496376038
0.4849294424057007
0.8064723014831543
0.47626549005508423
0.6470168232917786
0.715177595615387
0.4757809340953827
0.8063387274742126
0.32363975048065186
0.7156592011451721
0.7148692011833191
0.32302847504615784
0.5771421790122986
0.5774301886558533
0.5757638216018677
0.768196702003479
0.7703068256378174
0.3864256739616394
0.4764275848865509
0.6453183889389038
0.7686885595321655
0.5763921737670898
0.3864344656467438
0.7703120112419128
0.6312777996063232
0.27989575266838074
0.4776691794395447
0.4847230315208435
0.5559958219528198
0.6247411966323853
0.7707673907279968
0.581108570098877
0.6398175358772278
0.7082610130310059
0.6244316101074219
0.41651785373687744
0.7177309989929199
0.4880288541316986
0.6481000781059265
0.7159009575843811
0.5774282217025757
0.7692357301712036
0.48564502596855164
0.47907283902168274
0.6239740252494812
0.8332114815711975
0.7677093148231506
0.7680549621582031
0.4739781618118286
0.6449207067489624
0.32158708572387695
0.7129766941070557
0.4756755530834198
0.6451510190963745
0.645147442817688
0.7135597467422485
0.6238833069801331
0.5557504296302795
0.7691704034805298
0.3845148980617523
0.580052375793457
0.38763973116874695
0.38970375061035156
0.5818758010864258
0.645505964756012
0.47571495175361633
0.47861289978027344
0.6469038128852844
0.47967764735221863
0.6485880017280579
0.7701483368873596
0.38615694642066956
0.7683467268943787
0.7675029039382935
0.7141472697257996
0.6457643508911133
0.4788456857204437
0.4855556786060333
0.7684949040412903
0.5765494108200073
0.4777366518974304
0.6465836763381958
0.3862890601158142
0.5786160230636597
0.48348256945610046
0.6497194766998291
0.38548874855041504
0.7697524428367615
0.5769289135932922
0.7688806653022766
0.7140705585479736
0.6455291509628296
0.48696407675743103
0.481111615896225
0.38360363245010376
0.5756686925888062
0.47752630710601807
0.6460946798324585
0.7185229659080505
0.4891904592514038
0.6468613147735596
0.4794006049633026
0.3874577581882477
0.38717544078826904
0.7706711292266846
0.5808735489845276
0.7686223387718201
0.5766660571098328
0.5790950655937195
0.3868371248245239
0.6458293795585632
0.4772581458091736
0.7127712965011597
0.8061513304710388
0.5797201991081238
0.5798892378807068
0.768806517124176
0.38391077518463135
0.624934196472168
0.41676047444343567
0.6444634199142456
0.4745689034461975
0.5558818578720093
0.6249291300773621
0.577106773853302
0.7689433693885803
0.5773114562034607
0.5773158073425293
0.38496261835098267
0.7694387435913086
0.6445112228393555
0.7133249044418335
0.3231815993785858
0.7150678038597107
0.7684884667396545
0.7687508463859558
0.6464481949806213
0.47717979550361633
0.3899456262588501
0.3888099789619446
0.6455044150352478
0.7137935757637024
0.5765546560287476
0.7690240740776062
0.7704342603683472
0.3866422474384308
0.7163767218589783
0.6488527655601501
0.4808216094970703
0.6482755541801453
0.38842669129371643
0.5806963443756104
0.8057571649551392
0.7130262851715088
0.47616004943847656
0.8064432144165039
0.7709340453147888
0.5818454027175903
0.7686078548431396
0.7688745856285095
0.5791879892349243
0.5785425901412964
0.6449972987174988
0.7121583819389343
0.38260626792907715
0.7680126428604126
0.5780893564224243
0.5782387852668762
0.5804641842842102
0.5802952647209167
0.4835689663887024
0.7136501669883728
0.8076520562171936
0.48061829805374146
0.6473669409751892
0.7139898538589478
0.6501983404159546
0.4836514890193939
0.577698290348053
0.7694746851921082
0.8061515092849731
0.4751046299934387
0.48506778478622437
0.7150781750679016
0.6279147863388062
0.6987297534942627
0.47968679666519165
0.6473715305328369
0.7696223258972168
0.5780254602432251
0.7687058448791504
0.7689254283905029
0.7687520980834961
0.7688732743263245
0.7134904861450195
0.6452615857124329
0.7691963315010071
0.5771944522857666
0.3851792812347412
0.5772538781166077
0.6465625762939453
0.7134799361228943
0.626223623752594
0.4173959791660309
0.48421719670295715
0.651297390460968
0.7156023383140564
0.6483514904975891
0.3848590552806854
0.769376814365387
0.7142067551612854
0.483937531709671
0.7700995802879333
0.5794969201087952
0.4807438552379608
0.3247324526309967
0.833054780960083
0.6226621866226196
0.8077425956726074
0.48095789551734924
0.6453695297241211
0.4764916002750397
0.38669660687446594
0.5788118243217468
0.3841216266155243
0.7689337730407715
0.806040346622467
0.7126349806785583
0.5739356875419617
0.7678192257881165
0.7144102454185486
0.4842882454395294
0.80848228931427
0.4837625324726105
0.6270862817764282
0.4178673326969147
0.47575926780700684
0.6451990604400635
0.5823108553886414
0.38969773054122925
0.7697901725769043
0.38555222749710083
0.6458747982978821
0.7146224975585938
0.5792592763900757
0.7701129913330078
0.324685275554657
0.7169937491416931
0.47667086124420166
0.6455361247062683
0.7145783305168152
0.6475658416748047
0.7166905403137207
0.32444629073143005
0.5773729681968689
0.7688744068145752
0.38597372174263
0.5783514976501465
0.769966721534729
0.579903781414032
0.7182398438453674
0.32567670941352844
0.7706160545349121
0.3869521915912628
0.7683924436569214
0.5769420266151428
0.3244251012802124
0.716663658618927
0.5768540501594543
0.5767548680305481
0.8063231110572815
0.4757247269153595
0.5771214365959167
0.5771514773368835
0.3877585232257843
0.5801935195922852
0.4176097512245178
0.626796305179596
0.7140722274780273
0.48440787196159363
0.6456961035728455
0.7143912315368652
0.4789802134037018
0.4856729209423065
0.3851606547832489
0.769556999206543
0.7690869569778442
0.38437598943710327
0.48544007539749146
0.47870954871177673
0.5783735513687134
0.3860612213611603
0.7133529782295227
0.6445997953414917
0.7686968445777893
0.7682029008865356
0.4176940619945526
0.6268656849861145
0.5799926519393921
0.3878933787345886
0.7705557942390442
0.38684937357902527
0.7683648467063904
0.7684172987937927
0.6449410319328308
0.7139581441879272
0.5760879516601562
0.7688388228416443
0.6274093389511108
0.4179783761501312
0.7685463428497314
0.5764212012290955
0.38590964674949646
0.5782179236412048
0.7149696946144104
0.6474753022193909
0.3841164708137512
0.7689306139945984
0.7175830006599426
0.48784536123275757
0.5799676775932312
0.3875579535961151
0.8068939447402954
0.4778061807155609
0.6449319124221802
0.4752611815929413
0.3864551782608032
0.38639673590660095
0.7165548205375671
0.6496611833572388
0.555931031703949
0.6249278783798218
0.4807588458061218
0.32529115676879883
0.47927457094192505
0.48590102791786194
0.5755308866500854
0.7685254812240601
0.48448383808135986
0.47713491320610046
0.5563461780548096
0.625758707523346
0.38578084111213684
0.5780503153800964
0.62850421667099
0.41852298378944397
0.556628406047821
0.6263270378112793
0.47920241951942444
0.32426008582115173
0.624833881855011
0.6954300403594971
0.7163342833518982
0.32416653633117676
0.2794543206691742
0.6299945116043091
0.6274631023406982
0.2785964608192444
0.8063226938247681
0.47572287917137146
0.5797408223152161
0.5806519389152527
0.5788825154304504
0.3864882290363312
0.6449159383773804
0.7136547565460205
0.807023286819458
0.4782819449901581
0.3862919807434082
0.5786177515983582
0.48244836926460266
0.48800480365753174
0.4776667356491089
0.6467443108558655
0.71645188331604
0.48665404319763184
0.47823551297187805
0.48513656854629517
0.3229445219039917
0.7147601246833801
0.5774057507514954
0.7692264318466187
0.5783545970916748
0.38611501455307007
0.4781492352485657
0.6465128064155579


==> data/wrong_prior_feature.csv <==
alpha,deepMF,BayesDGC,deepBP,CL,deepMFlow,BayesDGClo,deepBPlow,CLlow,deepMFhigh,BayesDGChigh,deepBPhigh,CLhigh
0.9,67.6725,64.285,68.83,64.275,66.18576911,63.1858526,67.52124105,62.97926662,69.15923089,65.3841474,70.13875895,65.57073338
0.7,67.855,62.945,69.3775,63.185,67.00793153,62.63343139,68.54806118,61.7164548,68.70206847,63.25656861,70.20693882,64.6535452
0.5,66.5425,63.245,69.1525,63.6225,65.1947913,62.41751888,68.72323464,62.31486138,67.8902087,64.07248112,69.58176536,64.93013862
0.3,65.1425,62.21,69.2775,63.2075,64.40282524,60.18247688,68.37333257,61.50159298,65.88217476,64.23752312,70.18166743,64.91340702


==> data/wrong_prior_non_feature.csv <==
a,bp,mf,bpu,bpd,mfu,mfd
1.1,79.7,80.5,81.7,77.7,82.5,78.5
1,79.9,80.2,81.9,77.9,82.4,78
0.9,80.7,80.6,82.6,78.8,82.9,78.3
0.7,81.1,79.8,83.3,78.9,82.1,77.5
0.5,82.1,79.3,83.9,80.3,81.5,77.1
0.3,82.1,78.2,84.1,80.1,80.4,76
